WildlifeReID-10k: Wildlife re-identification dataset with 10k individual animals

This paper introduces WildlifeReID-10k, a new large-scale re-identification benchmark with more than 10k animal identities of around 33 species across more than 140k images, re-sampled from 37 existing datasets. WildlifeReID-10k covers diverse animal species and poses significant challenges for SoTA methods, ensuring fair and robust evaluation through its time-aware and similarity-aware split protocol. The latter is designed to address the common issue of training-to-test data leakage caused by visually similar images appearing in both training and test sets. The WildlifeReID-10k dataset and benchmark are publicly available on Kaggle, along with strong baselines for both closed-set and open-set evaluation, enabling fair, transparent, and standardized evaluation of not just multi-species animal re-identification models.

==> csv/accuracy.csv <==
,md_similarity_BAKS_True,md_random_BAKS_True,dino_similarity_BAKS_True,dino_random_BAKS_True
AAUZebraFish,1.0,1.0,0.9681372549019607,0.9882352941176471
ATRW,0.9856314145470751,0.9969879518072265,0.8952538487708563,0.9543552999878282
AerialCattle2017,0.9999999999999996,0.9999999999999996,0.9999999999999996,0.9999999999999996
BelugaID,0.8229099404690461,0.8114206686529316,0.5666307846071381,0.6136815819013287
BirdIndividualID,0.9709263167960461,0.9710400615043501,0.7456766397009721,0.7429554822846531
CTai,0.788699633699633,0.8375091575091569,0.4978385930309007,0.5504588146895838
CZoo,0.9879062736205597,0.9952380952380957,0.8224489795918368,0.8629251700680274
CatIndividualImages,0.9231643625192075,0.9470046082949375,0.9202867383512605,0.9524116743471649
CowDataset,0.9870129870129872,1.0000000000000002,0.9756493506493509,0.918831168831169
Cows2021,1.0000000000000016,0.9968944099378898,0.4768801591782959,0.535979358805446
DogFaceNet,0.9095955590800922,0.9052339413164125,0.9250594766058653,0.9294210943695449
FriesianCattle2015,0.9999999999999997,0.9999999999999997,0.9090909090909088,0.8636363636363634
FriesianCattle2017,0.9871794871794857,0.9743589743589729,0.6673076923076919,0.7692307692307685
GiraffeZebraID,0.8270165208940781,0.8390022675737027,0.37220602526724783,0.4037900874635544
Giraffes,0.9347826086956535,0.8788819875776411,0.6273291925465847,0.6211180124223611
HyenaID2022,0.7385815602836888,0.7142857142857149,0.3433485309017228,0.3829331306990886
IPanda50,0.9098921805177838,0.9271020164109814,0.5381392426489197,0.6067389597930163
LeopardID2022,0.5310107721506735,0.5135671010368122,0.2760909965289865,0.3176383485509263
MPDD,0.9913793103448313,0.994252873563222,0.9655172413793137,0.9798850574712679
NDD20,0.7008412698412695,0.7412063492063486,0.12923809523809526,0.18690476190476188
NyalaData,0.3865740740740744,0.32561728395061745,0.13117283950617278,0.09413580246913579
OpenCows2020,1.0000000000000007,1.0000000000000007,0.9078275890775896,0.9272346700918136
PolarBearVidID,1.0000000000000002,0.9985569985569988,0.9837775499815836,0.9806635317416758
SMALST,1.0000000000000002,1.0000000000000002,0.9456099456099456,0.9564879564879565
SeaStarReID2023,1.000000000000001,1.000000000000001,0.8381782945736443,0.9147286821705437
SeaTurtleID2022,0.8029398418048574,0.7995600212336011,0.2749863663443454,0.3904492364782785
SealID,0.6628751056635672,0.7717261904761911,0.20764710716633794,0.21698013524936605
StripeSpotter,0.9250000000000005,0.9750000000000005,0.6458333333333336,0.7604166666666671
WhaleSharkID,0.5654999279486315,0.6037388246348608,0.18713690550215842,0.25934318759216163
ZindiTurtleRecall,0.7873864005193034,0.7240181759169024,0.16464555000338718,0.15958573639926985


==> csv/fp_tp.csv <==
,FP,TP
0.9,6965,21209
0.905,6489,20331
0.91,6045,19393
0.915,5621,18501
0.92,5190,17528
0.925,4835,16578
0.93,4505,15630
0.935,4130,14634
0.94,3703,13577
0.945,3165,12390
0.95,2642,11174
0.955,2120,9853
0.96,1665,8522
0.965,1123,7064
0.97,685,5601
0.975,305,4185
0.98,109,2844
0.985,24,1754
0.99,9,803
0.995,2,126
1.0,0,6


==> csv/identity_counts.csv <==
i,train,test
0,2.5440680443502757,2.305351369446624
10,2.3541084391474008,2.0043213737826426
20,2.3096301674258988,1.9395192526186185
30,2.2764618041732443,1.845098040014257
40,2.2227164711475833,1.7781512503836436
50,2.1789769472931693,1.7075701760979363
60,2.143014800254095,1.6812412373755872
70,2.110589710299249,1.6020599913279625
80,2.0644579892269186,1.568201724066995
90,2.060697840353612,1.5440680443502757
100,2.03342375548695,1.505149978319906
110,2.0086001717619175,1.4913616938342726
120,1.9912260756924949,1.4771212547196624
130,1.9731278535996986,1.4471580313422192
140,1.9590413923210936,1.414973347970818
150,1.9444826721501687,1.3979400086720377
160,1.9344984512435677,1.380211241711606
170,1.919078092376074,1.3617278360175928
180,1.9084850188786497,1.3424226808222062
190,1.8920946026904804,1.3222192947339193
200,1.8864907251724818,1.3010299956639813
210,1.8750612633917,1.3010299956639813
220,1.863322860120456,1.2787536009528289
230,1.8512583487190752,1.255272505103306
240,1.8325089127062364,1.2304489213782739
250,1.8195439355418688,1.2041199826559248
260,1.806179973983887,1.2041199826559248
270,1.7993405494535817,1.1760912590556813
280,1.792391689498254,1.1760912590556813
290,1.7853298350107671,1.1760912590556813
300,1.7708520116421442,1.146128035678238
310,1.7634279935629373,1.146128035678238
320,1.7558748556724915,1.146128035678238
330,1.7481880270062005,1.146128035678238
340,1.7403626894942439,1.146128035678238
350,1.7323937598229686,1.146128035678238
360,1.7160033436347992,1.1139433523068367
370,1.7075701760979363,1.1139433523068367
380,1.6989700043360187,1.1139433523068367
390,1.6901960800285136,1.1139433523068367
400,1.6901960800285136,1.1139433523068367
410,1.6812412373755872,1.0791812460476249
420,1.6720978579357175,1.0791812460476249
430,1.6720978579357175,1.0791812460476249
440,1.662757831681574,1.0791812460476249
450,1.6532125137753437,1.0791812460476249
460,1.6532125137753437,1.041392685158225
470,1.6434526764861874,1.041392685158225
480,1.6434526764861874,1.041392685158225
490,1.6334684555795866,1.041392685158225
500,1.6232492903979006,1.041392685158225
510,1.6232492903979006,1.041392685158225
520,1.6127838567197355,1.0
530,1.6127838567197355,1.0
540,1.6127838567197355,1.0
550,1.6020599913279625,1.0
560,1.6020599913279625,1.0
570,1.591064607026499,1.0
580,1.591064607026499,1.0
590,1.5797835966168101,0.9542425094393249
600,1.5797835966168101,0.9542425094393249
610,1.568201724066995,0.9542425094393249
620,1.568201724066995,0.9542425094393249
630,1.568201724066995,0.9542425094393249
640,1.5563025007672873,0.9542425094393249
650,1.5563025007672873,0.9542425094393249
660,1.5440680443502757,0.9542425094393249
670,1.5440680443502757,0.9542425094393249
680,1.5440680443502757,0.9542425094393249
690,1.5314789170422551,0.9542425094393249
700,1.5314789170422551,0.9030899869919435
710,1.5185139398778875,0.9030899869919435
720,1.5185139398778875,0.9030899869919435
730,1.505149978319906,0.9030899869919435
740,1.505149978319906,0.9030899869919435
750,1.505149978319906,0.9030899869919435
760,1.4913616938342726,0.9030899869919435
770,1.4913616938342726,0.9030899869919435
780,1.4771212547196624,0.9030899869919435
790,1.4771212547196624,0.9030899869919435
800,1.4771212547196624,0.9030899869919435
810,1.462397997898956,0.9030899869919435
820,1.462397997898956,0.8450980400142568
830,1.462397997898956,0.8450980400142568
840,1.4471580313422192,0.8450980400142568
850,1.4471580313422192,0.8450980400142568
860,1.4471580313422192,0.8450980400142568
870,1.4313637641589874,0.8450980400142568
880,1.4313637641589874,0.8450980400142568
890,1.4313637641589874,0.8450980400142568
900,1.4313637641589874,0.8450980400142568
910,1.414973347970818,0.8450980400142568
920,1.414973347970818,0.8450980400142568
930,1.414973347970818,0.8450980400142568
940,1.414973347970818,0.8450980400142568
950,1.3979400086720377,0.8450980400142568
960,1.3979400086720377,0.8450980400142568
970,1.3979400086720377,0.7781512503836436
980,1.3979400086720377,0.7781512503836436
990,1.3979400086720377,0.7781512503836436
1000,1.380211241711606,0.7781512503836436
1010,1.380211241711606,0.7781512503836436
1020,1.380211241711606,0.7781512503836436
1030,1.380211241711606,0.7781512503836436
1040,1.380211241711606,0.7781512503836436
1050,1.380211241711606,0.7781512503836436
1060,1.380211241711606,0.7781512503836436
1070,1.380211241711606,0.7781512503836436
1080,1.3617278360175928,0.7781512503836436
1090,1.3617278360175928,0.7781512503836436
1100,1.3617278360175928,0.7781512503836436
1110,1.3617278360175928,0.7781512503836436
1120,1.3424226808222062,0.7781512503836436
1130,1.3424226808222062,0.7781512503836436
1140,1.3424226808222062,0.7781512503836436
1150,1.3424226808222062,0.7781512503836436
1160,1.3424226808222062,0.7781512503836436
1170,1.3222192947339193,0.7781512503836436
1180,1.3222192947339193,0.7781512503836436
1190,1.3222192947339193,0.7781512503836436
1200,1.3222192947339193,0.7781512503836436
1210,1.3222192947339193,0.7781512503836436
1220,1.3010299956639813,0.7781512503836436
1230,1.3010299956639813,0.6989700043360189
1240,1.3010299956639813,0.6989700043360189
1250,1.3010299956639813,0.6989700043360189
1260,1.3010299956639813,0.6989700043360189
1270,1.3010299956639813,0.6989700043360189
1280,1.3010299956639813,0.6989700043360189
1290,1.2787536009528289,0.6989700043360189
1300,1.2787536009528289,0.6989700043360189
1310,1.2787536009528289,0.6989700043360189
1320,1.2787536009528289,0.6989700043360189
1330,1.2787536009528289,0.6989700043360189
1340,1.2787536009528289,0.6989700043360189
1350,1.2787536009528289,0.6989700043360189
1360,1.2787536009528289,0.6989700043360189
1370,1.2787536009528289,0.6989700043360189
1380,1.2787536009528289,0.6989700043360189
1390,1.2787536009528289,0.6989700043360189
1400,1.2787536009528289,0.6989700043360189
1410,1.255272505103306,0.6989700043360189
1420,1.255272505103306,0.6989700043360189
1430,1.255272505103306,0.6989700043360189
1440,1.255272505103306,0.6989700043360189
1450,1.255272505103306,0.6989700043360189
1460,1.255272505103306,0.6989700043360189
1470,1.255272505103306,0.6989700043360189
1480,1.255272505103306,0.6989700043360189
1490,1.2304489213782739,0.6989700043360189
1500,1.2304489213782739,0.6020599913279624
1510,1.2304489213782739,0.6020599913279624
1520,1.2304489213782739,0.6020599913279624
1530,1.2304489213782739,0.6020599913279624
1540,1.2304489213782739,0.6020599913279624
1550,1.2304489213782739,0.6020599913279624
1560,1.2304489213782739,0.6020599913279624
1570,1.2304489213782739,0.6020599913279624
1580,1.2304489213782739,0.6020599913279624
1590,1.2304489213782739,0.6020599913279624
1600,1.2304489213782739,0.6020599913279624
1610,1.2304489213782739,0.6020599913279624
1620,1.2304489213782739,0.6020599913279624
1630,1.2041199826559248,0.6020599913279624
1640,1.2041199826559248,0.6020599913279624
1650,1.2041199826559248,0.6020599913279624
1660,1.2041199826559248,0.6020599913279624
1670,1.2041199826559248,0.6020599913279624
1680,1.2041199826559248,0.6020599913279624
1690,1.2041199826559248,0.6020599913279624
1700,1.2041199826559248,0.6020599913279624
1710,1.2041199826559248,0.6020599913279624
1720,1.1760912590556813,0.6020599913279624
1730,1.1760912590556813,0.6020599913279624
1740,1.1760912590556813,0.6020599913279624
1750,1.1760912590556813,0.6020599913279624
1760,1.1760912590556813,0.6020599913279624
1770,1.1760912590556813,0.6020599913279624
1780,1.1760912590556813,0.6020599913279624
1790,1.1760912590556813,0.6020599913279624
1800,1.1760912590556813,0.6020599913279624
1810,1.1760912590556813,0.6020599913279624
1820,1.146128035678238,0.6020599913279624
1830,1.146128035678238,0.6020599913279624
1840,1.146128035678238,0.6020599913279624
1850,1.146128035678238,0.6020599913279624
1860,1.146128035678238,0.6020599913279624
1870,1.146128035678238,0.6020599913279624
1880,1.146128035678238,0.6020599913279624
1890,1.146128035678238,0.47712125471966244
1900,1.146128035678238,0.47712125471966244
1910,1.146128035678238,0.47712125471966244
1920,1.146128035678238,0.47712125471966244
1930,1.146128035678238,0.47712125471966244
1940,1.1139433523068367,0.47712125471966244
1950,1.1139433523068367,0.47712125471966244
1960,1.1139433523068367,0.47712125471966244
1970,1.1139433523068367,0.47712125471966244
1980,1.1139433523068367,0.47712125471966244
1990,1.1139433523068367,0.47712125471966244
2000,1.1139433523068367,0.47712125471966244
2010,1.1139433523068367,0.47712125471966244
2020,1.1139433523068367,0.47712125471966244
2030,1.1139433523068367,0.47712125471966244
2040,1.1139433523068367,0.47712125471966244
2050,1.1139433523068367,0.47712125471966244
2060,1.1139433523068367,0.47712125471966244
2070,1.1139433523068367,0.47712125471966244
2080,1.1139433523068367,0.47712125471966244
2090,1.1139433523068367,0.47712125471966244
2100,1.1139433523068367,0.47712125471966244
2110,1.0791812460476249,0.47712125471966244
2120,1.0791812460476249,0.47712125471966244
2130,1.0791812460476249,0.47712125471966244
2140,1.0791812460476249,0.47712125471966244
2150,1.0791812460476249,0.47712125471966244
2160,1.0791812460476249,0.47712125471966244
2170,1.0791812460476249,0.47712125471966244
2180,1.0791812460476249,0.47712125471966244
2190,1.0791812460476249,0.47712125471966244
2200,1.0791812460476249,0.47712125471966244
2210,1.0791812460476249,0.47712125471966244
2220,1.0791812460476249,0.47712125471966244
2230,1.0791812460476249,0.47712125471966244
2240,1.0791812460476249,0.47712125471966244
2250,1.0791812460476249,0.47712125471966244
2260,1.041392685158225,0.47712125471966244
2270,1.041392685158225,0.47712125471966244
2280,1.041392685158225,0.47712125471966244
2290,1.041392685158225,0.47712125471966244
2300,1.041392685158225,0.47712125471966244
2310,1.041392685158225,0.47712125471966244
2320,1.041392685158225,0.47712125471966244
2330,1.041392685158225,0.47712125471966244
2340,1.041392685158225,0.47712125471966244
2350,1.041392685158225,0.47712125471966244
2360,1.041392685158225,0.47712125471966244
2370,1.041392685158225,0.47712125471966244
2380,1.041392685158225,0.47712125471966244
2390,1.041392685158225,0.47712125471966244
2400,1.041392685158225,0.47712125471966244
2410,1.041392685158225,0.47712125471966244
2420,1.0,0.47712125471966244
2430,1.0,0.47712125471966244
2440,1.0,0.47712125471966244
2450,1.0,0.47712125471966244
2460,1.0,0.47712125471966244
2470,1.0,0.47712125471966244
2480,1.0,0.47712125471966244
2490,1.0,0.47712125471966244
2500,1.0,0.47712125471966244
2510,1.0,0.47712125471966244
2520,1.0,0.47712125471966244
2530,1.0,0.47712125471966244
2540,1.0,0.47712125471966244
2550,1.0,0.47712125471966244
2560,1.0,0.47712125471966244
2570,1.0,0.47712125471966244
2580,1.0,0.47712125471966244
2590,1.0,0.47712125471966244
2600,1.0,0.47712125471966244
2610,1.0,0.47712125471966244
2620,1.0,0.3010299956639812
2630,0.9542425094393249,0.3010299956639812
2640,0.9542425094393249,0.3010299956639812
2650,0.9542425094393249,0.3010299956639812
2660,0.9542425094393249,0.3010299956639812
2670,0.9542425094393249,0.3010299956639812
2680,0.9542425094393249,0.3010299956639812
2690,0.9542425094393249,0.3010299956639812
2700,0.9542425094393249,0.3010299956639812
2710,0.9542425094393249,0.3010299956639812
2720,0.9542425094393249,0.3010299956639812
2730,0.9542425094393249,0.3010299956639812
2740,0.9542425094393249,0.3010299956639812
2750,0.9542425094393249,0.3010299956639812
2760,0.9542425094393249,0.3010299956639812
2770,0.9542425094393249,0.3010299956639812
2780,0.9542425094393249,0.3010299956639812
2790,0.9542425094393249,0.3010299956639812
2800,0.9542425094393249,0.3010299956639812
2810,0.9542425094393249,0.3010299956639812
2820,0.9542425094393249,0.3010299956639812
2830,0.9542425094393249,0.3010299956639812
2840,0.9542425094393249,0.3010299956639812
2850,0.9542425094393249,0.3010299956639812
2860,0.9542425094393249,0.3010299956639812
2870,0.9030899869919435,0.3010299956639812
2880,0.9030899869919435,0.3010299956639812
2890,0.9030899869919435,0.3010299956639812
2900,0.9030899869919435,0.3010299956639812
2910,0.9030899869919435,0.3010299956639812
2920,0.9030899869919435,0.3010299956639812
2930,0.9030899869919435,0.3010299956639812
2940,0.9030899869919435,0.3010299956639812
2950,0.9030899869919435,0.3010299956639812
2960,0.9030899869919435,0.3010299956639812
2970,0.9030899869919435,0.3010299956639812
2980,0.9030899869919435,0.3010299956639812
2990,0.9030899869919435,0.3010299956639812
3000,0.9030899869919435,0.3010299956639812
3010,0.9030899869919435,0.3010299956639812
3020,0.9030899869919435,0.3010299956639812
3030,0.9030899869919435,0.3010299956639812
3040,0.9030899869919435,0.3010299956639812
3050,0.9030899869919435,0.3010299956639812
3060,0.9030899869919435,0.3010299956639812
3070,0.9030899869919435,0.3010299956639812
3080,0.9030899869919435,0.3010299956639812
3090,0.9030899869919435,0.3010299956639812
3100,0.9030899869919435,0.3010299956639812
3110,0.9030899869919435,0.3010299956639812
3120,0.9030899869919435,0.3010299956639812
3130,0.9030899869919435,0.3010299956639812
3140,0.9030899869919435,0.3010299956639812
3150,0.9030899869919435,0.3010299956639812
3160,0.9030899869919435,0.3010299956639812
3170,0.9030899869919435,0.3010299956639812
3180,0.9030899869919435,0.3010299956639812
3190,0.9030899869919435,0.3010299956639812
3200,0.9030899869919435,0.3010299956639812
3210,0.9030899869919435,0.3010299956639812
3220,0.9030899869919435,0.3010299956639812
3230,0.9030899869919435,0.3010299956639812
3240,0.9030899869919435,0.3010299956639812
3250,0.9030899869919435,0.3010299956639812
3260,0.9030899869919435,0.3010299956639812
3270,0.9030899869919435,0.3010299956639812
3280,0.9030899869919435,0.3010299956639812
3290,0.9030899869919435,0.3010299956639812
3300,0.9030899869919435,0.3010299956639812
3310,0.9030899869919435,0.3010299956639812
3320,0.9030899869919435,0.3010299956639812
3330,0.9030899869919435,0.3010299956639812
3340,0.9030899869919435,0.3010299956639812
3350,0.8450980400142568,0.3010299956639812
3360,0.8450980400142568,0.3010299956639812
3370,0.8450980400142568,0.3010299956639812
3380,0.8450980400142568,0.3010299956639812
3390,0.8450980400142568,0.3010299956639812
3400,0.8450980400142568,0.3010299956639812
3410,0.8450980400142568,0.3010299956639812
3420,0.8450980400142568,0.3010299956639812
3430,0.8450980400142568,0.3010299956639812
3440,0.8450980400142568,0.3010299956639812
3450,0.8450980400142568,0.3010299956639812
3460,0.8450980400142568,0.3010299956639812
3470,0.8450980400142568,0.3010299956639812
3480,0.8450980400142568,0.3010299956639812
3490,0.8450980400142568,0.3010299956639812
3500,0.8450980400142568,0.3010299956639812
3510,0.8450980400142568,0.3010299956639812
3520,0.8450980400142568,0.3010299956639812
3530,0.8450980400142568,0.3010299956639812
3540,0.8450980400142568,0.3010299956639812
3550,0.8450980400142568,0.3010299956639812
3560,0.8450980400142568,0.3010299956639812
3570,0.8450980400142568,0.3010299956639812
3580,0.8450980400142568,0.3010299956639812
3590,0.8450980400142568,0.3010299956639812
3600,0.8450980400142568,0.3010299956639812
3610,0.8450980400142568,0.3010299956639812
3620,0.8450980400142568,0.3010299956639812
3630,0.8450980400142568,0.3010299956639812
3640,0.7781512503836436,0.3010299956639812
3650,0.7781512503836436,0.3010299956639812
3660,0.7781512503836436,0.3010299956639812
3670,0.7781512503836436,0.0
3680,0.7781512503836436,0.0
3690,0.7781512503836436,0.0
3700,0.7781512503836436,0.0
3710,0.7781512503836436,0.0
3720,0.7781512503836436,0.0
3730,0.7781512503836436,0.0
3740,0.7781512503836436,0.0
3750,0.7781512503836436,0.0
3760,0.7781512503836436,0.0
3770,0.7781512503836436,0.0
3780,0.7781512503836436,0.0
3790,0.7781512503836436,0.0
3800,0.7781512503836436,0.0
3810,0.7781512503836436,0.0
3820,0.7781512503836436,0.0
3830,0.7781512503836436,0.0
3840,0.7781512503836436,0.0
3850,0.7781512503836436,0.0
3860,0.7781512503836436,0.0
3870,0.7781512503836436,0.0
3880,0.7781512503836436,0.0
3890,0.7781512503836436,0.0
3900,0.7781512503836436,0.0
3910,0.7781512503836436,0.0
3920,0.7781512503836436,0.0
3930,0.7781512503836436,0.0
3940,0.7781512503836436,0.0
3950,0.7781512503836436,0.0
3960,0.7781512503836436,0.0
3970,0.7781512503836436,0.0
3980,0.7781512503836436,0.0
3990,0.7781512503836436,0.0
4000,0.7781512503836436,0.0
4010,0.7781512503836436,0.0
4020,0.7781512503836436,0.0
4030,0.6989700043360189,0.0
4040,0.6989700043360189,0.0
4050,0.6989700043360189,0.0
4060,0.6989700043360189,0.0
4070,0.6989700043360189,0.0
4080,0.6989700043360189,0.0
4090,0.6989700043360189,0.0
4100,0.6989700043360189,0.0
4110,0.6989700043360189,0.0
4120,0.6989700043360189,0.0
4130,0.6989700043360189,0.0
4140,0.6989700043360189,0.0
4150,0.6989700043360189,0.0
4160,0.6989700043360189,0.0
4170,0.6989700043360189,0.0
4180,0.6989700043360189,0.0
4190,0.6989700043360189,0.0
4200,0.6989700043360189,0.0
4210,0.6989700043360189,0.0
4220,0.6989700043360189,0.0
4230,0.6989700043360189,0.0
4240,0.6989700043360189,0.0
4250,0.6989700043360189,0.0
4260,0.6989700043360189,0.0
4270,0.6989700043360189,0.0
4280,0.6989700043360189,0.0
4290,0.6989700043360189,0.0
4300,0.6989700043360189,0.0
4310,0.6989700043360189,0.0
4320,0.6989700043360189,0.0
4330,0.6989700043360189,0.0
4340,0.6989700043360189,0.0
4350,0.6989700043360189,0.0
4360,0.6989700043360189,0.0
4370,0.6989700043360189,0.0
4380,0.6989700043360189,0.0
4390,0.6989700043360189,0.0
4400,0.6989700043360189,0.0
4410,0.6989700043360189,0.0
4420,0.6989700043360189,0.0
4430,0.6989700043360189,0.0
4440,0.6989700043360189,0.0
4450,0.6989700043360189,0.0
4460,0.6989700043360189,0.0
4470,0.6989700043360189,0.0
4480,0.6989700043360189,0.0
4490,0.6989700043360189,0.0
4500,0.6989700043360189,0.0
4510,0.6989700043360189,0.0
4520,0.6989700043360189,0.0
4530,0.6989700043360189,0.0
4540,0.6989700043360189,0.0
4550,0.6989700043360189,0.0
4560,0.6989700043360189,0.0
4570,0.6989700043360189,0.0
4580,0.6989700043360189,0.0
4590,0.6989700043360189,0.0
4600,0.6989700043360189,0.0
4610,0.6989700043360189,0.0
4620,0.6989700043360189,0.0
4630,0.6989700043360189,0.0
4640,0.6989700043360189,0.0
4650,0.6989700043360189,0.0
4660,0.6989700043360189,0.0
4670,0.6989700043360189,0.0
4680,0.6989700043360189,0.0
4690,0.6989700043360189,0.0
4700,0.6989700043360189,0.0
4710,0.6989700043360189,0.0
4720,0.6989700043360189,0.0
4730,0.6989700043360189,0.0
4740,0.6989700043360189,0.0
4750,0.6989700043360189,0.0
4760,0.6989700043360189,0.0
4770,0.6989700043360189,0.0
4780,0.6989700043360189,0.0
4790,0.6989700043360189,0.0
4800,0.6989700043360189,0.0
4810,0.6989700043360189,0.0
4820,0.6989700043360189,0.0
4830,0.6989700043360189,0.0
4840,0.6989700043360189,0.0
4850,0.6989700043360189,0.0
4860,0.6989700043360189,0.0
4870,0.6989700043360189,0.0
4880,0.6989700043360189,0.0
4890,0.6989700043360189,0.0
4900,0.6020599913279624,0.0
4910,0.6020599913279624,0.0
4920,0.6020599913279624,0.0
4930,0.6020599913279624,0.0
4940,0.6020599913279624,0.0
4950,0.6020599913279624,0.0
4960,0.6020599913279624,0.0
4970,0.6020599913279624,0.0
4980,0.6020599913279624,0.0
4990,0.6020599913279624,0.0
5000,0.6020599913279624,0.0
5010,0.6020599913279624,0.0
5020,0.6020599913279624,0.0
5030,0.6020599913279624,0.0
5040,0.6020599913279624,0.0
5050,0.6020599913279624,0.0
5060,0.6020599913279624,0.0
5070,0.6020599913279624,0.0
5080,0.6020599913279624,0.0
5090,0.6020599913279624,0.0
5100,0.6020599913279624,0.0
5110,0.6020599913279624,0.0
5120,0.6020599913279624,0.0
5130,0.6020599913279624,0.0
5140,0.6020599913279624,0.0
5150,0.6020599913279624,0.0
5160,0.6020599913279624,0.0
5170,0.6020599913279624,0.0
5180,0.6020599913279624,0.0
5190,0.6020599913279624,0.0
5200,0.6020599913279624,0.0
5210,0.6020599913279624,0.0
5220,0.6020599913279624,0.0
5230,0.6020599913279624,0.0
5240,0.6020599913279624,0.0
5250,0.6020599913279624,0.0
5260,0.6020599913279624,0.0
5270,0.6020599913279624,0.0
5280,0.6020599913279624,0.0
5290,0.6020599913279624,0.0
5300,0.6020599913279624,0.0
5310,0.6020599913279624,0.0
5320,0.6020599913279624,0.0
5330,0.6020599913279624,0.0
5340,0.6020599913279624,0.0
5350,0.6020599913279624,0.0
5360,0.6020599913279624,0.0
5370,0.6020599913279624,0.0
5380,0.6020599913279624,0.0
5390,0.6020599913279624,0.0
5400,0.6020599913279624,0.0
5410,0.6020599913279624,0.0
5420,0.6020599913279624,0.0
5430,0.6020599913279624,0.0
5440,0.6020599913279624,0.0
5450,0.6020599913279624,0.0
5460,0.6020599913279624,0.0
5470,0.6020599913279624,0.0
5480,0.6020599913279624,0.0
5490,0.6020599913279624,0.0
5500,0.6020599913279624,0.0
5510,0.6020599913279624,0.0
5520,0.6020599913279624,0.0
5530,0.6020599913279624,0.0
5540,0.6020599913279624,0.0
5550,0.6020599913279624,0.0
5560,0.6020599913279624,0.0
5570,0.6020599913279624,0.0
5580,0.6020599913279624,0.0
5590,0.6020599913279624,0.0
5600,0.6020599913279624,0.0
5610,0.6020599913279624,0.0
5620,0.6020599913279624,0.0
5630,0.6020599913279624,0.0
5640,0.6020599913279624,0.0
5650,0.6020599913279624,0.0
5660,0.6020599913279624,0.0
5670,0.6020599913279624,0.0
5680,0.6020599913279624,0.0
5690,0.6020599913279624,0.0
5700,0.6020599913279624,0.0
5710,0.6020599913279624,0.0
5720,0.6020599913279624,0.0
5730,0.47712125471966244,0.0
5740,0.47712125471966244,0.0
5750,0.47712125471966244,0.0
5760,0.47712125471966244,0.0
5770,0.47712125471966244,0.0
5780,0.47712125471966244,0.0
5790,0.47712125471966244,0.0
5800,0.47712125471966244,0.0
5810,0.47712125471966244,0.0
5820,0.47712125471966244,0.0
5830,0.47712125471966244,0.0
5840,0.47712125471966244,0.0
5850,0.47712125471966244,0.0
5860,0.47712125471966244,0.0
5870,0.47712125471966244,0.0
5880,0.47712125471966244,0.0
5890,0.47712125471966244,0.0
5900,0.47712125471966244,0.0
5910,0.47712125471966244,0.0
5920,0.47712125471966244,0.0
5930,0.47712125471966244,0.0
5940,0.47712125471966244,0.0
5950,0.47712125471966244,0.0
5960,0.47712125471966244,0.0
5970,0.47712125471966244,0.0
5980,0.47712125471966244,0.0
5990,0.47712125471966244,0.0
6000,0.47712125471966244,0.0
6010,0.47712125471966244,0.0
6020,0.47712125471966244,0.0
6030,0.47712125471966244,0.0
6040,0.47712125471966244,0.0
6050,0.47712125471966244,0.0
6060,0.47712125471966244,0.0
6070,0.47712125471966244,0.0
6080,0.47712125471966244,0.0
6090,0.47712125471966244,0.0
6100,0.47712125471966244,0.0
6110,0.47712125471966244,0.0
6120,0.47712125471966244,0.0
6130,0.47712125471966244,0.0
6140,0.47712125471966244,0.0
6150,0.47712125471966244,0.0
6160,0.47712125471966244,0.0
6170,0.47712125471966244,0.0
6180,0.47712125471966244,0.0
6190,0.47712125471966244,0.0
6200,0.47712125471966244,0.0
6210,0.47712125471966244,0.0
6220,0.47712125471966244,0.0
6230,0.47712125471966244,0.0
6240,0.47712125471966244,0.0
6250,0.47712125471966244,0.0
6260,0.47712125471966244,0.0
6270,0.47712125471966244,0.0
6280,0.47712125471966244,0.0
6290,0.47712125471966244,0.0
6300,0.47712125471966244,0.0
6310,0.47712125471966244,0.0
6320,0.47712125471966244,0.0
6330,0.47712125471966244,0.0
6340,0.47712125471966244,0.0
6350,0.47712125471966244,0.0
6360,0.47712125471966244,0.0
6370,0.47712125471966244,0.0
6380,0.47712125471966244,0.0
6390,0.47712125471966244,0.0
6400,0.47712125471966244,0.0
6410,0.47712125471966244,0.0
6420,0.47712125471966244,0.0
6430,0.47712125471966244,0.0
6440,0.47712125471966244,0.0
6450,0.47712125471966244,0.0
6460,0.47712125471966244,0.0
6470,0.47712125471966244,0.0
6480,0.47712125471966244,0.0
6490,0.47712125471966244,0.0
6500,0.47712125471966244,0.0
6510,0.47712125471966244,0.0
6520,0.47712125471966244,0.0
6530,0.47712125471966244,0.0
6540,0.47712125471966244,0.0
6550,0.47712125471966244,0.0
6560,0.47712125471966244,0.0
6570,0.47712125471966244,0.0
6580,0.47712125471966244,0.0
6590,0.47712125471966244,0.0
6600,0.47712125471966244,0.0
6610,0.47712125471966244,0.0
6620,0.47712125471966244,0.0
6630,0.47712125471966244,0.0
6640,0.47712125471966244,0.0
6650,0.47712125471966244,0.0
6660,0.47712125471966244,0.0
6670,0.47712125471966244,0.0
6680,0.47712125471966244,0.0
6690,0.47712125471966244,0.0
6700,0.47712125471966244,0.0
6710,0.47712125471966244,0.0
6720,0.47712125471966244,0.0
6730,0.47712125471966244,0.0
6740,0.47712125471966244,0.0
6750,0.47712125471966244,0.0
6760,0.47712125471966244,0.0
6770,0.47712125471966244,0.0
6780,0.47712125471966244,0.0
6790,0.47712125471966244,0.0
6800,0.47712125471966244,0.0
6810,0.47712125471966244,0.0
6820,0.3010299956639812,0.0
6830,0.3010299956639812,0.0
6840,0.3010299956639812,0.0
6850,0.3010299956639812,0.0
6860,0.3010299956639812,0.0
6870,0.3010299956639812,0.0
6880,0.3010299956639812,0.0
6890,0.3010299956639812,0.0
6900,0.3010299956639812,0.0
6910,0.3010299956639812,0.0
6920,0.3010299956639812,0.0
6930,0.3010299956639812,0.0
6940,0.3010299956639812,0.0
6950,0.3010299956639812,0.0
6960,0.3010299956639812,0.0
6970,0.3010299956639812,0.0
6980,0.3010299956639812,0.0
6990,0.3010299956639812,0.0
7000,0.3010299956639812,0.0
7010,0.3010299956639812,0.0
7020,0.3010299956639812,0.0
7030,0.3010299956639812,0.0
7040,0.3010299956639812,0.0
7050,0.3010299956639812,0.0
7060,0.3010299956639812,0.0
7070,0.3010299956639812,0.0
7080,0.3010299956639812,0.0
7090,0.3010299956639812,0.0
7100,0.3010299956639812,0.0
7110,0.3010299956639812,0.0
7120,0.3010299956639812,0.0
7130,0.3010299956639812,0.0
7140,0.3010299956639812,0.0
7150,0.3010299956639812,0.0
7160,0.3010299956639812,0.0
7170,0.3010299956639812,0.0
7180,0.3010299956639812,0.0
7190,0.3010299956639812,0.0
7200,0.3010299956639812,0.0
7210,0.3010299956639812,0.0
7220,0.3010299956639812,0.0
7230,0.3010299956639812,0.0
7240,0.3010299956639812,0.0
7250,0.3010299956639812,0.0
7260,0.3010299956639812,0.0
7270,0.3010299956639812,0.0
7280,0.3010299956639812,0.0
7290,0.3010299956639812,0.0
7300,0.3010299956639812,0.0
7310,0.3010299956639812,0.0
7320,0.3010299956639812,0.0
7330,0.3010299956639812,0.0
7340,0.3010299956639812,0.0
7350,0.3010299956639812,0.0
7360,0.3010299956639812,0.0
7370,0.3010299956639812,0.0
7380,0.3010299956639812,0.0
7390,0.3010299956639812,0.0
7400,0.3010299956639812,0.0
7410,0.3010299956639812,0.0
7420,0.3010299956639812,0.0
7430,0.3010299956639812,0.0
7440,0.3010299956639812,0.0
7450,0.3010299956639812,0.0
7460,0.3010299956639812,0.0
7470,0.3010299956639812,0.0
7480,0.3010299956639812,0.0
7490,0.3010299956639812,0.0
7500,0.3010299956639812,0.0
7510,0.3010299956639812,0.0
7520,0.3010299956639812,0.0
7530,0.3010299956639812,0.0
7540,0.3010299956639812,0.0
7550,0.3010299956639812,0.0
7560,0.3010299956639812,0.0
7570,0.3010299956639812,0.0
7580,0.3010299956639812,0.0
7590,0.3010299956639812,0.0
7600,0.3010299956639812,0.0
7610,0.3010299956639812,0.0
7620,0.3010299956639812,0.0
7630,0.3010299956639812,0.0
7640,0.3010299956639812,0.0
7650,0.3010299956639812,0.0
7660,0.3010299956639812,0.0
7670,0.3010299956639812,0.0
7680,0.3010299956639812,0.0
7690,0.3010299956639812,0.0
7700,0.3010299956639812,0.0
7710,0.3010299956639812,0.0
7720,0.3010299956639812,0.0
7730,0.3010299956639812,0.0
7740,0.3010299956639812,0.0
7750,0.3010299956639812,0.0
7760,0.3010299956639812,0.0
7770,0.3010299956639812,0.0
7780,0.3010299956639812,0.0
7790,0.3010299956639812,0.0
7800,0.3010299956639812,0.0
7810,0.3010299956639812,0.0
7820,0.3010299956639812,0.0
7830,0.3010299956639812,0.0
7840,0.3010299956639812,0.0
7850,0.3010299956639812,0.0
7860,0.3010299956639812,0.0
7870,0.3010299956639812,0.0
7880,0.3010299956639812,0.0
7890,0.3010299956639812,0.0
7900,0.3010299956639812,0.0
7910,0.3010299956639812,0.0
7920,0.3010299956639812,0.0
7930,0.3010299956639812,0.0
7940,0.3010299956639812,0.0
7950,0.3010299956639812,0.0
7960,0.3010299956639812,0.0
7970,0.3010299956639812,0.0
7980,0.3010299956639812,0.0
7990,0.3010299956639812,0.0
8000,0.3010299956639812,0.0
8010,0.3010299956639812,0.0
8020,0.3010299956639812,0.0
8030,0.3010299956639812,0.0
8040,0.3010299956639812,0.0
8050,0.3010299956639812,0.0
8060,0.3010299956639812,0.0
8070,0.3010299956639812,0.0
8080,0.3010299956639812,0.0
8090,0.3010299956639812,0.0
8100,0.3010299956639812,0.0
8110,0.3010299956639812,0.0
8120,0.3010299956639812,0.0
8130,0.3010299956639812,0.0
8140,0.3010299956639812,0.0
8150,0.3010299956639812,0.0
8160,0.3010299956639812,0.0
8170,0.3010299956639812,0.0
8180,0.3010299956639812,0.0
8190,0.3010299956639812,0.0
8200,0.3010299956639812,0.0
8210,0.3010299956639812,0.0
8220,0.3010299956639812,0.0
8230,0.3010299956639812,0.0
8240,0.3010299956639812,0.0
8250,0.3010299956639812,0.0
8260,0.3010299956639812,0.0
8270,0.3010299956639812,0.0
8280,0.3010299956639812,0.0
8290,0.3010299956639812,0.0
8300,0.3010299956639812,0.0
8310,0.3010299956639812,0.0
8320,0.3010299956639812,0.0
8330,0.3010299956639812,0.0
8340,0.3010299956639812,0.0
8350,0.3010299956639812,0.0
8360,0.3010299956639812,0.0
8370,0.3010299956639812,0.0
8380,0.3010299956639812,0.0
8390,0.3010299956639812,0.0
8400,0.3010299956639812,
8410,0.3010299956639812,
8420,0.3010299956639812,
8430,0.3010299956639812,
8440,0.3010299956639812,
8450,0.3010299956639812,
8460,0.3010299956639812,
8470,0.3010299956639812,
8480,0.3010299956639812,
8490,0.3010299956639812,
8500,0.3010299956639812,
8510,0.3010299956639812,
8520,0.3010299956639812,
8530,0.3010299956639812,
8540,0.3010299956639812,
8550,0.3010299956639812,
8560,0.3010299956639812,
8570,0.3010299956639812,
8580,0.3010299956639812,
8590,0.3010299956639812,
8600,0.3010299956639812,
8610,0.3010299956639812,
8620,0.3010299956639812,
8630,0.3010299956639812,
8640,0.3010299956639812,
8650,0.3010299956639812,
8660,0.3010299956639812,
8670,0.3010299956639812,
8680,0.3010299956639812,
8690,0.3010299956639812,
8700,0.3010299956639812,
8710,0.3010299956639812,
8720,0.3010299956639812,
8730,0.3010299956639812,
8740,0.3010299956639812,
8750,0.3010299956639812,
8760,0.3010299956639812,
8770,0.3010299956639812,
8780,0.3010299956639812,
8790,0.3010299956639812,
8800,0.3010299956639812,
8810,0.3010299956639812,
8820,0.3010299956639812,
8830,0.3010299956639812,
8840,0.3010299956639812,
8850,0.3010299956639812,
8860,0.3010299956639812,
8870,0.3010299956639812,
8880,0.3010299956639812,
8890,0.3010299956639812,
8900,0.0,
8910,0.0,
8920,0.0,
8930,0.0,
8940,0.0,
8950,0.0,
8960,0.0,
8970,0.0,
8980,0.0,
8990,0.0,
9000,0.0,
9010,0.0,
9020,0.0,
9030,0.0,
9040,0.0,
9050,0.0,
9060,0.0,
9070,0.0,
9080,0.0,
9090,0.0,
9100,0.0,
9110,0.0,
9120,0.0,
9130,0.0,
9140,0.0,
9150,0.0,
9160,0.0,
9170,0.0,
9180,0.0,
9190,0.0,
9200,0.0,
9210,0.0,
9220,0.0,
9230,0.0,
9240,0.0,
9250,0.0,
9260,0.0,
9270,0.0,
9280,0.0,
9290,0.0,
9300,0.0,
9310,0.0,
9320,0.0,
9330,0.0,
9340,0.0,
9350,0.0,
9360,0.0,
9370,0.0,
9380,0.0,
9390,0.0,
9400,0.0,
9410,0.0,
9420,0.0,
9430,0.0,
9440,0.0,
9450,0.0,
9460,0.0,
9470,0.0,
9480,0.0,
9490,0.0,
9500,0.0,
9510,0.0,
9520,0.0,
9530,0.0,
9540,0.0,
9550,0.0,
9560,0.0,
9570,0.0,
9580,0.0,
9590,0.0,
9600,0.0,
9610,0.0,
9620,0.0,
9630,0.0,
9640,0.0,
9650,0.0,
9660,0.0,
9670,0.0,
9680,0.0,
9690,0.0,
9700,0.0,
9710,0.0,
9720,0.0,
9730,0.0,
9740,0.0,
9750,0.0,
9760,0.0,
9770,0.0,
9780,0.0,
9790,0.0,
9800,0.0,
9810,0.0,
9820,0.0,
9830,0.0,
9840,0.0,
9850,0.0,
9860,0.0,
9870,0.0,
9880,0.0,
9890,0.0,
9900,0.0,
9910,0.0,
9920,0.0,
9930,0.0,
9940,0.0,
9950,0.0,
9960,0.0,
9970,0.0,
9980,0.0,
9990,0.0,
10000,0.0,
10010,0.0,
10020,0.0,
10030,0.0,
10040,0.0,
10050,0.0,
10060,0.0,
10070,0.0,
10080,0.0,
10090,0.0,
10100,0.0,
10110,0.0,
10120,0.0,
10130,0.0,
10140,0.0,
10150,0.0,
10160,0.0,
10170,0.0,
10180,0.0,
10190,0.0,
10200,0.0,
10210,0.0,
10220,0.0,
10230,0.0,
10240,0.0,


==> csv/normalized.csv <==
t,BAKS,BAUS,normalized
0.0,0.7683543314313365,0.0,0.0
0.01,0.7683543314313365,0.0,0.0
0.02,0.7683543314313365,0.0,0.0
0.03,0.7683543314313365,0.0,0.0
0.04,0.7683543314313365,0.0,0.0
0.05,0.7683543314313365,0.0,0.0
0.06,0.7683543314313365,0.0,0.0
0.07,0.7683543314313365,0.0,0.0
0.08,0.7683543314313365,0.0,0.0
0.09,0.7683543314313365,0.0,0.0
0.1,0.7683543314313365,0.0,0.0
0.11,0.7683543314313365,0.0,0.0
0.12,0.7683543314313365,0.0,0.0
0.13,0.7683543314313365,0.0,0.0
0.14,0.7683543314313365,1.2495158126226085e-05,0.003098501067969039
0.15,0.7683543314313365,1.2495158126226085e-05,0.003098501067969039
0.16,0.7683543314313365,1.2495158126226085e-05,0.003098501067969039
0.17,0.7683543314313365,1.2495158126226085e-05,0.003098501067969039
0.18,0.7683543314313365,1.2495158126226085e-05,0.003098501067969039
0.19,0.7683543314313365,1.2495158126226085e-05,0.003098501067969039
0.2,0.7683543314313365,1.2495158126226085e-05,0.003098501067969039
0.21,0.7683543314313365,1.2495158126226085e-05,0.003098501067969039
0.22,0.7683543314313365,1.2495158126226085e-05,0.003098501067969039
0.23,0.7683543314313365,1.2495158126226085e-05,0.003098501067969039
0.24,0.7683543314313365,1.2495158126226085e-05,0.003098501067969039
0.25,0.7683543314313365,1.2495158126226085e-05,0.003098501067969039
0.26,0.7683543314313365,1.2495158126226085e-05,0.003098501067969039
0.27,0.7683543314313365,1.2495158126226085e-05,0.003098501067969039
0.28,0.7683543314313365,1.2495158126226085e-05,0.003098501067969039
0.29,0.7683543314313365,1.2495158126226085e-05,0.003098501067969039
0.3,0.7683543314313365,1.2495158126226085e-05,0.003098501067969039
0.31,0.7683543314313365,1.2495158126226085e-05,0.003098501067969039
0.32,0.7683543314313365,1.2495158126226085e-05,0.003098501067969039
0.33,0.7683543314313365,1.2495158126226085e-05,0.003098501067969039
0.34,0.7683543314313365,0.00010349524912631708,0.008917456080563053
0.35000000000000003,0.7683543314313365,0.00010349524912631708,0.008917456080563053
0.36,0.7683543314313365,0.0001200559274517013,0.009604451669487488
0.37,0.7683543314313365,0.0004015874589832328,0.017565917669119115
0.38,0.7682041812811863,0.0014694570171529195,0.033598259252375744
0.39,0.7681856442256122,0.002057059427393946,0.03975177381505116
0.4,0.7681815417624933,0.0024953572126270233,0.043782272106915425
0.41000000000000003,0.7678909760023434,0.00397412537563763,0.05524214888519507
0.42,0.7677898287271823,0.007328674700308344,0.07501254490381577
0.43,0.7675710510355724,0.015337039049921225,0.10850007918578516
0.44,0.7671702428490094,0.02295241465238906,0.13269668241084429
0.45,0.7666642528795207,0.03215398349121175,0.15700735565695734
0.46,0.7659477678953074,0.04639487765513946,0.18851008721479584
0.47000000000000003,0.7654222260819641,0.05875986079036049,0.2120757021688813
0.48,0.7637646538524208,0.07504476957720851,0.23940873513631733
0.49,0.7616084770894411,0.09593369714414303,0.2703033795266172
0.5,0.7590857925786886,0.12160790023609142,0.30382697269094383
0.51,0.7551397391904474,0.1464177654984636,0.33251447073978285
0.52,0.7519005627205674,0.1783783001437386,0.366227721855153
0.53,0.7468618242311793,0.20273206922364082,0.389118032286516
0.54,0.7395810475897784,0.23400329986816457,0.41601010282920076
0.55,0.7333680524465798,0.28430744333106145,0.4566201879152595
0.56,0.727512457899929,0.32966334474155123,0.4897286904117805
0.5700000000000001,0.7173616275008398,0.3812494470933812,0.522966274104462
0.58,0.7085809759901385,0.4257078878845884,0.5492253733067711
0.59,0.6971361230925001,0.46885172622562843,0.5717110063014013
0.6,0.6834098347500602,0.5174750129706773,0.5946826995142669
0.61,0.6694305367268191,0.5612112332039533,0.6129371395672173
0.62,0.6556581671749963,0.593836219399925,0.623982024752223
0.63,0.6368715590108082,0.6356402431678009,0.6362556032258471
0.64,0.617404707845419,0.6651304951512714,0.6408234538762994
0.65,0.6008038424232696,0.6913397460727806,0.6444839609024061
0.66,0.5846188759579333,0.7241327677214734,0.6506471276426531
0.67,0.5604582259347861,0.7500706357669493,0.6483696922649312
0.68,0.5377583747272592,0.76607058167602,0.6418417802920456
0.6900000000000001,0.5183065213635747,0.7901183484473897,0.6399402258408978
0.7000000000000001,0.49670638214073237,0.8080404611783467,0.6335288897084532
0.71,0.4725017750707373,0.827744549128805,0.6253884942725502
0.72,0.44898500851315976,0.8473615645244685,0.6168084299535334
0.73,0.4224960960728337,0.8684694103095056,0.6057432916792741
0.74,0.3979169467209181,0.8784224318981165,0.5912183793084093
0.75,0.37132975393386686,0.8914680419992559,0.5753508570216002
0.76,0.3508522118939622,0.9028931147875536,0.562833942141945
0.77,0.32800303151546767,0.912505275034422,0.5470872841559618
0.78,0.3048872115438334,0.9195829475147039,0.5294988957977319
0.79,0.28280490884556075,0.9293724310619035,0.5126705429903681
0.8,0.25876287957749644,0.9344016081970675,0.49171989060736276
0.81,0.23973302491767967,0.9418442840507995,0.4751748932939581
0.8200000000000001,0.22132835732867498,0.9467293372503236,0.4577532621931593
0.8300000000000001,0.20229159351093687,0.9511785269365731,0.43865182084129656
0.84,0.18425959936149464,0.9534042378347002,0.4191346834765324
0.85,0.1656793872053092,0.9558682904689719,0.39795435996340806
0.86,0.1470647603349232,0.9606674245178652,0.37587275047319907
0.87,0.1306253016660051,0.9623763119161199,0.3545570420401499
0.88,0.1134947262413012,0.9636668420175346,0.330713024271194
0.89,0.10108108389408677,0.965974285811986,0.3124767636540226
0.9,0.08574624240935035,0.9747735262288731,0.2891075354850478
0.91,0.07061345678885082,0.982093346048693,0.26334199447453743
0.92,0.057103706360942426,0.9909897424450896,0.23788481931239402
0.93,0.046722785835288494,0.9941905094884333,0.21552575311155842
0.9400000000000001,0.03285421800782072,0.995992311290235,0.18089374928184396
0.9500000000000001,0.020954012411492095,0.9965222529966472,0.14450307836727844
0.96,0.013653692196115046,0.9965222529966472,0.11664565190779855
0.97,0.008670317315407437,0.9969727034470977,0.0929734891981899
0.98,0.006308126908280385,0.9969727034470977,0.07930340684633717
0.99,0.0050654347518156876,0.9974231538975483,0.07108010907432717
1.0,0.00013462865615220811,0.9985302512328471,0.011594429086885


==> csv/similarity-aware.csv <==
MiewID split BAKS,MiewID split BAUS,MegaDescriptor split BAKS,MegaDescriptor split BAUS,MiewID split_random BAKS,MiewID split_random BAUS,MegaDescriptor split_random BAKS,MegaDescriptor split_random BAUS
0.7927493263748419,0.0,0.8161817209347191,0.0,0.8076174126367356,0.0,0.8122479934936992,0.0
0.7927493263748419,0.0,0.8161817209347191,0.0,0.8076174126367356,0.0,0.8122479934936992,0.0
0.7927493263748419,0.0,0.8161817209347191,0.0,0.8076174126367356,0.0,0.8122479934936992,0.0
0.7927493263748419,0.0,0.8161817209347191,0.0,0.8076174126367356,0.0,0.8122479934936992,0.0
0.7927493263748419,0.0,0.8161817209347191,0.0,0.8076174126367356,0.0,0.8122479934936992,0.0
0.7927493263748419,0.0,0.8161817209347191,0.010600307776387511,0.8076174126367356,0.0,0.8122479934936992,0.014921581740518618
0.7927493263748419,0.0,0.8161817209347191,0.07855417008240928,0.8076174126367356,0.0,0.8122479934936992,0.07812900001438207
0.7927493263748419,0.0,0.8161817209347191,0.08928571428571429,0.8076174126367356,0.0,0.8122479934936992,0.08928571428571429
0.7927493263748419,0.0,0.8161817209347191,0.08928571428571429,0.8076174126367356,0.0,0.8122479934936992,0.08928571428571429
0.7927493263748419,0.0,0.8161817209347191,0.08942522321428571,0.8076174126367356,0.0,0.8122479934936992,0.08956473214285714
0.7927493263748419,0.0,0.8161817209347191,0.09486607142857142,0.8076174126367356,0.0,0.8122479934936992,0.09486607142857142
0.7927493263748419,0.0,0.8161817209347191,0.11392106681034483,0.8076174126367356,0.0,0.8122479934936992,0.11406057573891626
0.7927493263748419,0.0,0.8161817209347191,0.1262515943877551,0.8076174126367356,0.0,0.8121231183688241,0.12673045201877048
0.7927493263748419,0.0,0.8161817209347191,0.12932975218012738,0.8076174126367356,0.0,0.8121231183688241,0.13666737528344672
0.7927493263748419,0.0,0.8161817209347191,0.1370548613456415,0.8076174126367356,0.0,0.8121231183688241,0.1570299810231421
0.7927493263748419,0.0,0.8161817209347191,0.15061872768306403,0.8076174126367356,0.0,0.8121231183688241,0.18321970099200938
0.7927493263748419,0.0,0.8161817209347191,0.1648502669747604,0.8076174126367356,0.0,0.8121231183688241,0.19894401331884567
0.7927493263748419,0.0,0.8154218425152662,0.17333173746072683,0.8076174126367356,0.0,0.8113632399493712,0.2053210806763425
0.7927493263748419,0.0,0.8154218425152662,0.18039719957938044,0.8076174126367356,0.0,0.8113632399493712,0.21394788049004254
0.7927493263748419,0.0,0.8154218425152662,0.18429672548688508,0.8076174126367356,0.0,0.8113632399493712,0.22329813394355705
0.7927493263748419,0.0,0.8154218425152662,0.1930763781442399,0.8076174126367356,0.0,0.8113632399493712,0.24227833143930413
0.7927493263748419,0.0,0.8152256101761767,0.1964525012868281,0.8076174126367356,0.0,0.8113632399493712,0.2575309356887844
0.7927493263748419,0.0,0.8152256101761767,0.2019429164415139,0.8076174126367356,0.0,0.8113632399493712,0.27265058130310654
0.7927493263748419,0.0,0.8151274940066319,0.2139128278308858,0.8076174126367356,0.0,0.8113362857714737,0.28526493748622855
0.7927493263748419,0.0,0.8151128869368102,0.23442018511525053,0.8076174126367356,0.0,0.8113362857714737,0.3051022122694431
0.7927493263748419,0.0,0.8151128869368102,0.2522649433968164,0.8076174126367356,0.0,0.8112823774156784,0.3219761957424568
0.7927493263748419,0.0,0.8150883915419443,0.26232336005146056,0.8076174126367356,0.0,0.8107948152154484,0.3430288173327017
0.7927493263748419,0.0,0.8141132393796048,0.2672457462090211,0.8076174126367356,0.0,0.8098280114134907,0.36148094249112805
0.7927493263748419,0.0,0.8131313976500605,0.2858215330480471,0.8076174126367356,0.0,0.8097615239131407,0.3821566280601388
0.7927493263748419,0.0,0.8129450888154538,0.2933992637497088,0.8076174126367356,0.0,0.809718846464803,0.39086967869804895
0.7927493263748419,0.0,0.8124398704543611,0.3066135684383456,0.8076174126367356,0.0,0.8094648623723755,0.40213797594565276
0.7927493263748419,0.0,0.8122443688322193,0.3129312113106204,0.8076174126367356,0.0,0.8084268965787705,0.4074448685638095
0.7927493263748419,0.0,0.8116987715772411,0.3191042161119107,0.8076174126367356,0.0,0.8078462396365065,0.413499731919489
0.7927493263748419,0.0,0.8098820526034947,0.3274116836776217,0.8076174126367356,0.0,0.8055578942514404,0.42136167582937695
0.7927493263748419,0.0,0.8080748851316487,0.3337970275718171,0.8076174126367356,0.0,0.8050911013626398,0.4298745119781241
0.7927493263748419,0.00012025012025012024,0.8050913386990703,0.34555368737668174,0.8076174126367356,0.0,0.8031475481467197,0.4425533651195348
0.7927493263748419,0.00012025012025012024,0.8012154350706824,0.35694711066179474,0.8076174126367356,0.00012025012025012024,0.8019827690319116,0.45349850363531213
0.7927493263748419,0.0001421338737515208,0.7978119324300118,0.36662939419707524,0.8076174126367356,0.0001421338737515208,0.7959040231584878,0.47016693558284534
0.7927493263748419,0.0005141576832753303,0.7967495310034608,0.3815820797382763,0.8076174126367356,0.0005788574762359928,0.7938641226875839,0.48063914323673484
0.7925509136764292,0.001925271027999559,0.7961670160330463,0.391827911273806,0.8074189999383228,0.002236672866762717,0.7929585755844298,0.4879020238019329
0.7925264182815634,0.0026774832191720954,0.7950021548934905,0.40317128123862933,0.8073459645892138,0.002859485472013929,0.7898430496263226,0.49529255673685074
0.7925209971695849,0.0032122338437782067,0.792548620455593,0.4166062098598218,0.8073459645892138,0.0036649131882375533,0.7868143742475598,0.511143605914428
0.7921601065162454,0.004913120193601389,0.7879686732613014,0.43913503234543966,0.8072988934790685,0.006059359938302722,0.7845431432040735,0.5248616792662851
0.7921088072219782,0.00870531629886106,0.7850341924130334,0.45697939177592073,0.8067924960903525,0.01064362365510835,0.7803031401466144,0.5386411795383209
0.7918349837008002,0.017699524139478194,0.7798753070277317,0.48137190913324657,0.8067924960903525,0.01724727157584712,0.7762077711755676,0.5503928801650252
0.791372847096407,0.02685230791108739,0.7783479820173062,0.5012193184130147,0.8067478633770083,0.027503583429277133,0.7709195442870407,0.5661133585074323
0.7907749231628488,0.036922202955489335,0.7745024045286859,0.5144825583367505,0.8057488067567613,0.03887980588450772,0.76692500576781,0.5766255181083028
0.7900818163549725,0.05264059471574072,0.7692032261870356,0.5307319387728205,0.8041871394855028,0.05232855068801988,0.7633848560843274,0.5946316488865749
0.7894705963587239,0.06581535447621724,0.7610025973999882,0.5476265253593712,0.8035933599392913,0.06358470883938691,0.7587948416745739,0.6084537981331374
0.7874579281169253,0.08474903025018998,0.7568100836925289,0.5660363363989872,0.801188670357707,0.09018756628131762,0.7565624312472671,0.6329602207969584
0.7851629498665341,0.10868349053209568,0.7494724869029158,0.584702335583505,0.7999267531606692,0.11516051013631119,0.749319738466659,0.648338421415102
0.7829723628070065,0.13717430110836792,0.7422793791428611,0.6021755209114692,0.7966910218672816,0.14702322442240928,0.7437059503016233,0.6627873631836423
0.7785271993029557,0.1627641688823888,0.7384699571913584,0.624584233950923,0.7933686360349341,0.177083950846749,0.7398741791060939,0.6797112270410297
0.7752268278486064,0.19700240977330633,0.7304244994101003,0.6418391896915526,0.7897763191042243,0.2050595268019811,0.7313075158408814,0.6969006072360352
0.7699879602921411,0.219036901548175,0.7249289577255197,0.6596862058476917,0.7856057976505125,0.23329593442742222,0.7222111406675793,0.7119637537980978
0.7615841582076718,0.24919548024405985,0.7174018389321647,0.6796432659636462,0.7778820351538372,0.26805431526651896,0.7136881134547342,0.7320265151168214
0.7549975264568234,0.3013615916113813,0.7104350958775693,0.6981036646577666,0.7726755574408413,0.309894362194861,0.7061110114763468,0.747193157381769
0.7488027993847064,0.34663115904090336,0.7034977638587722,0.7094056802160277,0.7660474692720868,0.35227478889984953,0.6977206440183977,0.7587012978488133
0.7379493041267063,0.40304865647754,0.6952109438484657,0.7291180579278279,0.75861946022508,0.39770362499329076,0.6912045054045313,0.7723554793315054
0.7282196653160815,0.44452069645505876,0.6866821448137296,0.7507978323014493,0.7489929578380445,0.44151993386206073,0.6829712511285483,0.799402620408082
0.71587321139988,0.48741733718202773,0.6757937437341226,0.7681412367631293,0.737739578577922,0.48399070458229343,0.6749810864913581,0.8240226608767466
0.7014233812014282,0.5347009128691026,0.6671205232672808,0.7857983599155528,0.7268036322178927,0.5271802416694603,0.668427310548724,0.8461340037617896
0.686716126041153,0.5743064825790134,0.6593026596567271,0.800482594821716,0.7138828630894686,0.5626931048144422,0.6573434917125175,0.8611327923933751
0.6732306721050624,0.6036719768348858,0.6489118521012729,0.8134292891492121,0.7007442493668032,0.594451924803807,0.6474674238425903,0.8748191884930122
0.6550152887003922,0.6401754422609252,0.6413045675267288,0.8230569900760653,0.6757749582124116,0.6306677513012836,0.6405667642311521,0.8868319919542371
0.6342943646502324,0.666706038199916,0.6286464395285272,0.8367014222596978,0.662162492392004,0.6572699329608926,0.6286120734127189,0.9017107900252671
0.6192297384348826,0.6869496900259445,0.6204773181427508,0.84510506728955,0.6513541882716333,0.6785831574125928,0.6197871306732422,0.9108772125633625
0.6039725098609628,0.7190185336571532,0.6096928881056632,0.8535623106146284,0.6369962705701875,0.7159082539062217,0.6092823571907326,0.9147817121131551
0.5794885030541869,0.7436670830584589,0.6001356711045512,0.8615569389358181,0.6136051533159416,0.7418802757520616,0.5989415152064061,0.9253430617625844
0.555989847128414,0.7565759014903831,0.5901478834531014,0.8702109509518374,0.5904182454293335,0.7568046401156142,0.5891874637799869,0.9288355641414077
0.5372797375289654,0.7810875590714542,0.5817718501306487,0.8754831852064691,0.5742807587090749,0.7791073099686242,0.579234745729659,0.9344779248680589
0.5157513546726503,0.8005285441786592,0.5711128883303905,0.8768911957097482,0.5558658148182029,0.7970764003572167,0.5706012691997674,0.9362765081847847
0.49251010663465694,0.8204619939816377,0.5621801211941072,0.8909877484955641,0.5299507168577531,0.8162070963275398,0.560996698851271,0.9448291360650154
0.4695887082907054,0.8408943457967775,0.5538979752769392,0.8947731903707009,0.5112981121075243,0.8373059526265151,0.5531402182313216,0.9504208540506539
0.4438663028188415,0.8629319364734538,0.5460555546423967,0.8993398137986006,0.48699959778669255,0.8575168123881934,0.5453590477097139,0.9552438105308402
0.4217095324926108,0.8732751478060979,0.5382110225494691,0.9060260083327866,0.4656182356428434,0.8677312841342723,0.5356003871661214,0.9596616970268725
0.3961417031474555,0.8856315886694445,0.5286425100492054,0.9123021316394493,0.44200040798584794,0.880314211841081,0.5246509438672056,0.964663296763885
0.37841444975064464,0.8957040377399627,0.5208251907595061,0.919339271762258,0.4213678608460794,0.8902398995005844,0.5174833510577141,0.9678119297766675
0.3566509600829558,0.9044010217015664,0.5153211900978125,0.9278511095329804,0.4031997208130571,0.8988795276989039,0.5053628844697294,0.973388676328549
0.33562448713622783,0.9123473777584683,0.5069905861587656,0.9384011884693696,0.3852003309912604,0.9064943280997022,0.4972973266239597,0.9760591173163592
0.3159439681572282,0.9214749817006719,0.49787377880084577,0.9401748495673532,0.3650620329221129,0.9184138889725245,0.48843549288683097,0.9776420872147309
0.2937574025797816,0.9265234068443604,0.49104333423153335,0.9426692635972947,0.34929307887779304,0.9266897165434358,0.4814308236508193,0.9787492501441487
0.27591385848844385,0.9327530557853019,0.48563702167738804,0.9443014347844876,0.33414262015059765,0.9336035454613921,0.4752214169158246,0.9806656928018519
0.2567027116763146,0.9368975633319394,0.4798660270802932,0.945535305975646,0.3170700319213088,0.9392732596415225,0.4672640246281968,0.9819967160417841
0.23649712077905813,0.9414338529574314,0.4712602441920037,0.9461439194674509,0.2910427966454203,0.94353847309461,0.4584839868889488,0.9828387993154699
0.2174101466678702,0.9432246078721119,0.4665069209847682,0.9464545577414522,0.27092548446987413,0.9446513130845547,0.4523788608178883,0.983108044389256
0.19887030255110133,0.9456404546040224,0.46123817193812305,0.950404922844777,0.2519328831698395,0.9460017464972693,0.44453535137741645,0.9871562402482821
0.17739411895141605,0.9508426825341646,0.4567151946860536,0.9506902117794833,0.23375299717014436,0.9509130155618806,0.4368865464114421,0.9872733081701667
0.1585836178499249,0.9524005750555274,0.4512005645304093,0.950978230212663,0.21551236019240877,0.952746925748374,0.4301611672388327,0.9873911770999168
0.14131402358975825,0.9536480264697215,0.4457797512217538,0.9550028838300985,0.19624896813624365,0.9536580497905397,0.42166199945946153,0.9873911770999168
0.12638036573552716,0.9556131875341473,0.44057630672911924,0.9659981447754807,0.17795168781061857,0.9558901926476827,0.41613175082788023,0.9874318605397094
0.10757700163991539,0.9667739018198614,0.42887291227462904,0.968832706725952,0.1585730640200767,0.9662068451226461,0.4045126506139082,0.9874497087584572
0.08862752478305665,0.9764465208674805,0.42131471175977653,0.9714074125885419,0.14158320519052914,0.9758794641702652,0.3981823461507439,0.9874497087584572
0.07155122621862708,0.9882024732484328,0.4125628559387041,0.978129308627139,0.1218569768790725,0.9883356966632624,0.38681616590175605,0.9874854051959527
0.05882154326864787,0.9923231732525725,0.3986794644591819,0.9847694361175868,0.1031849769049658,0.9923276345178645,0.37805167821302027,0.9874854051959527
0.04137443167655639,0.9947041256335248,0.38907158319178564,0.9872332375983202,0.07854245330317824,0.9947085868988169,0.3636269933898947,0.9877590731750742
0.02643308503487462,0.9954044057455699,0.370493876705987,0.9879480556239014,0.05674577808513576,0.9953038249940551,0.3523684389973635,0.9879583888031764
0.017295732964919538,0.9954044057455699,0.34922669362786335,0.9885839771589323,0.0411753622849675,0.9953038249940551,0.3341577508997256,0.9886827120355198
0.011189201848951337,0.9959996438408079,0.32010396889507603,0.9897744533494084,0.029003444018297787,0.9960278252388307,0.30906804293353296,0.9898731882259961
0.0082553015483615,0.9959996438408079,0.27928731837296306,0.9911417329345097,0.01916559687963097,0.9960278252388307,0.2734453175470825,0.9911699143325325
0.006693610207756445,0.996594881936046,0.20436191613620738,0.9936543878973509,0.015285090262184718,0.9966996227986973,0.21607660827887218,0.9937234323225067
0.0001779021527725607,0.9980578319862625,0.00024199760789799107,0.998225779698765,0.0004811556587433788,0.9980695071368719,0.0003902599439263376,0.9982144400409891
0.0,1.0,0.0,1.0,0.0,1.0,0.0,1.0


==> csv/similarity-aware_not-trained.csv <==
MiewID similarity BAKS,MiewID similarity BAUS,MiewID random BAKS,MiewID random BAUS,MD similarity BAKS,MD similarity BAUS,MD random BAKS,MD random BAUS
0.8366726222612622,0.0,0.8539564321244567,0.0,0.73270428941137,0.0,0.7672885930164232,0.0
0.8366726222612622,0.0,0.8539564321244567,0.0,0.73270428941137,0.0,0.7672885930164232,0.0
0.8366726222612622,0.0,0.8539564321244567,0.0,0.73270428941137,0.0,0.7672885930164232,0.0
0.8366726222612622,0.0,0.8539564321244567,0.0,0.73270428941137,0.0,0.7672885930164232,0.0
0.8366726222612622,0.0,0.8539564321244567,0.0,0.73270428941137,0.0,0.7672885930164232,0.0
0.8366726222612622,0.0,0.8539564321244567,0.0,0.73270428941137,0.0,0.7672885930164232,0.0
0.8366726222612622,0.0,0.8539564321244567,0.0,0.73270428941137,0.0,0.7672885930164232,0.0
0.8366726222612622,0.0,0.8539564321244567,0.0,0.73270428941137,0.0,0.7672885930164232,0.0
0.8366726222612622,0.0,0.8539564321244567,0.0,0.73270428941137,0.0,0.7672885930164232,0.0
0.8366726222612622,0.0,0.8539564321244567,0.0,0.73270428941137,0.0,0.7672885930164232,0.0
0.8366726222612622,0.0,0.8539564321244567,0.0,0.73270428941137,0.0,0.7672885930164232,0.0
0.8366726222612622,0.0,0.8539564321244567,0.0,0.73270428941137,0.0,0.7672885930164232,0.0
0.8366726222612622,0.0,0.8539564321244567,0.0,0.73270428941137,0.0,0.7672885930164232,0.0
0.8366726222612622,0.0,0.8539564321244567,0.0,0.73270428941137,0.0,0.7672885930164232,0.0
0.8366726222612622,0.0,0.8539564321244567,0.0,0.73270428941137,0.0,0.7672885930164232,0.0
0.8366726222612622,0.0,0.8539564321244567,0.0,0.73270428941137,0.0,0.7672885930164232,0.0
0.8366726222612622,0.0,0.8539564321244567,0.0,0.73270428941137,0.0,0.7672885930164232,0.0
0.8366726222612622,0.0,0.8539564321244567,0.0,0.73270428941137,0.0027777777777777775,0.7672885930164232,0.0027777777777777775
0.8366726222612622,0.0,0.8539564321244567,0.0,0.73270428941137,0.0027777777777777775,0.7672885930164232,0.0027777777777777775
0.8366726222612622,0.0,0.8539564321244567,0.0,0.73270428941137,0.002929292929292929,0.7672885930164232,0.003664587046939988
0.8366726222612622,0.0,0.8539564321244567,0.0,0.73270428941137,0.003664587046939988,0.7672885930164232,0.003664587046939988
0.8366726222612622,0.0,0.8539564321244567,0.0,0.73270428941137,0.009983103089720736,0.7672885930164232,0.009983103089720736
0.8366726222612622,0.0,0.8539564321244567,0.0,0.73270428941137,0.01159573677956031,0.7672885930164232,0.01159573677956031
0.8366726222612622,0.0,0.8539564321244567,0.0,0.73270428941137,0.01930049332332614,0.7672885930164232,0.019260620915032677
0.8366726222612622,0.0,0.8539564321244567,0.0,0.73270428941137,0.021177350126653532,0.7667138803727449,0.020581922162804515
0.8366726222612622,0.0,0.8539564321244567,0.0,0.7320220498859713,0.022429253720240214,0.7667138803727449,0.021590785304020598
0.8366726222612622,0.0,0.8539564321244567,0.0,0.7297205255225914,0.025919520694798626,0.7643330538682072,0.02508105227857902
0.8366726222612622,0.0,0.8539564321244567,0.0,0.7297205255225914,0.029258120597569652,0.7642537517270493,0.02586799928878806
0.8366726222612622,0.0,0.8539564321244567,0.0,0.7297205255225914,0.03815261365650121,0.7632908752440302,0.038517585293989035
0.8366726222612622,0.0,0.8539564321244567,0.0,0.7289307591154724,0.045349688158054326,0.7632908752440302,0.04490259530032257
0.8366726222612622,0.0,0.8539564321244567,0.0,0.7272072790632701,0.06293696595255137,0.7625566629712814,0.06303903771862188
0.8366726222612622,0.0,0.8539564321244567,0.0,0.7268624514770632,0.07122881436771109,0.7624773608301236,0.06880166974004928
0.8366726222612622,0.0,0.8539564321244567,0.0,0.7267567152888528,0.08715407918403165,0.7619026481864454,0.08667286444347622
0.8366726222612622,0.0,0.8539564321244567,0.0,0.7243068779851687,0.101083488322221,0.7613279355427672,0.09840486426193004
0.8366726222612622,0.0,0.8539564321244567,0.0,0.7226107534066966,0.12983126649860663,0.7606739207579313,0.12783424582311462
0.8366726222612622,0.0,0.8539564321244567,0.0,0.7150584749135674,0.14429706930733682,0.7573214303364754,0.14248544947969183
0.8366726222612622,0.0004854368932038835,0.8539564321244567,0.0004854368932038835,0.7112578246409531,0.15478446933521076,0.7528978072371759,0.15099922732503196
0.8366726222612622,0.0004854368932038835,0.8539564321244567,0.0004854368932038835,0.7091311086565717,0.169558128736781,0.751669131968507,0.16221874410995957
0.8366726222612622,0.0004854368932038835,0.8539564321244567,0.0012207310108509422,0.7048740535996434,0.1952035314568243,0.7464658207524285,0.18714164142367393
0.8366726222612622,0.002261723459610381,0.8539564321244567,0.0017061679040548255,0.6958731953187653,0.21885382563013783,0.7373008917142612,0.21049371227928654
0.8366726222612622,0.0024382136361005575,0.8539564321244567,0.001857683055569977,0.6842209863894245,0.23796095597324673,0.7274656302537413,0.226292874938744
0.8359903827358636,0.00513628568788778,0.8533817194807785,0.004515882699063738,0.6768128089451468,0.2562965154590945,0.7251554665537745,0.24743916858589196
0.8359903827358636,0.00735096117842534,0.85269947995538,0.006095403396231493,0.6663323592677692,0.27629881665637124,0.718258966876969,0.26803381754558636
0.8338164696923853,0.02144737391845748,0.8505255669119016,0.01874790397543971,0.660423921259225,0.30591129223701286,0.70798364950648,0.29934594181594243
0.8331342301669867,0.02948630878037183,0.8504718034710415,0.02836861082353781,0.6475082625996785,0.32079922580596343,0.6954108213272591,0.3165956094250942
0.8324802153821507,0.03731472021840894,0.8504718034710415,0.03756247058434804,0.6397317652634182,0.3462483345239568,0.6891388213895595,0.3446792079546874
0.8324802153821507,0.066091426673176,0.8498254062395496,0.06658721220359412,0.6311596298001257,0.37306200279292084,0.6828623915350992,0.374110079745768
0.8308441474261625,0.08350661248964245,0.8492076828431833,0.08345665126230986,0.6124980788507406,0.4018684195744574,0.6680372158545399,0.40262663862297476
0.8243489302150296,0.09851283832241178,0.8479789554146692,0.0991285653314594,0.6029524074808694,0.41902234828978535,0.6565911618510121,0.42470467523089867
0.8224231772489912,0.11669127468324832,0.8426364279811736,0.12136955478764197,0.5946648320298469,0.4438890471701379,0.6481786566998434,0.44620912872295226
0.8207067090311462,0.1481855879687521,0.8412464917525277,0.14809260441440036,0.5790600462728197,0.4643184809554077,0.6393591147228792,0.4742567587696033
0.8114425323326719,0.18512536209090183,0.8333078076140568,0.18692794369583987,0.5684918645529687,0.4974769576979809,0.6228827149819021,0.4959868810830459
0.8030787931716701,0.2138905843643526,0.8296275722921921,0.21152205652714118,0.5509260016092538,0.5215199625525488,0.6092335299029801,0.5213250016531811
0.7913188775778841,0.25701632584652184,0.8211552956903787,0.2556229588899538,0.5392913075401464,0.5506860657889108,0.5988128836610664,0.548850640504537
0.7861629512715014,0.2879722949851052,0.8126392761589571,0.28782175984952313,0.5243608132122719,0.5708325905321957,0.5844009492638905,0.5689767618677348
0.7786117012473482,0.34226742510117214,0.7993853260367999,0.3406630729229878,0.5137429252096658,0.6047502260640619,0.5719343044683968,0.6049844434127785
0.7618091407075956,0.4023845132049063,0.789940008922194,0.4009349849073363,0.5020100319305528,0.6250432231822286,0.5576162976944838,0.6274699260388936
0.751356661117028,0.44361954003256543,0.7824379727932794,0.44275996747122076,0.49675626693395136,0.6508978729969115,0.5521939259754973,0.6483118758829887
0.7404652482672823,0.48588744086389263,0.7773321623284266,0.4875837395830443,0.4838435896008633,0.6804616963458081,0.5438291155961741,0.679750808030791
0.7258236988709974,0.5095767491540698,0.7628315021843147,0.5113147419049836,0.47049510475431555,0.6976763370422171,0.5314836109810646,0.6968294546026277
0.7109848156261146,0.5509843486644418,0.7512758023165612,0.5546517213888402,0.4440530671342199,0.721761007851035,0.5028467014929834,0.7213081601827233
0.6907368119479349,0.5821494902749504,0.7365526472386018,0.584073906539432,0.4254923517561294,0.7462214043251694,0.491803735045033,0.7476995246787346
0.6541492799006242,0.6272910042844161,0.7057685600917061,0.6223011617522265,0.4068058407816541,0.7796412058107733,0.4786134590870311,0.7836085257827248
0.6370212200675398,0.6839741705616624,0.6895514232539404,0.6796147291689854,0.39156544219970413,0.8036298290858971,0.46266388549680704,0.8011293428272713
0.6090248253842336,0.7244111895851423,0.6650517200701518,0.7181276811812187,0.37383521748242665,0.8188849314983117,0.4450766361435104,0.8150708517661659
0.5806339510024838,0.751612304747771,0.6415584126395796,0.7470500906459273,0.35450584415503145,0.8312253527767165,0.43330352364607483,0.8334815969136564
0.5487437559669942,0.773676006451977,0.6224897445781785,0.7740650494751231,0.3363126572877456,0.8575095851506772,0.41519674866652645,0.8584049588477992
0.5174210754234818,0.7988964316152842,0.5990975649344334,0.7993495965075808,0.3052250095877885,0.8755367692152373,0.38935573351199404,0.8765477728964104
0.5006351115893405,0.8368584713224274,0.5792220033834243,0.8349355681568472,0.2969697461427073,0.8829838643653087,0.37679000758747205,0.8842497965310754
0.47973231553606005,0.8629794857866482,0.5600309645186731,0.8591741725693633,0.2799687613416628,0.896393889580857,0.3579104308005442,0.8921495721922564
0.4499984770122504,0.8841505767882112,0.5226628919395849,0.8889151078392219,0.26133567576332173,0.9010060142853744,0.3297853637874527,0.8978198492707159
0.4248832029693676,0.9121001344466553,0.5011963787300961,0.9159488698532519,0.24467731235848422,0.9069266457345819,0.31629030317990725,0.9087970339826406
0.3933545690847996,0.927570562591829,0.4650089969465124,0.9301001607951521,0.23230868783984496,0.90907425703854,0.3005608235788142,0.9105765287484054
0.35862833261357513,0.953633679046009,0.42943038026028474,0.9531140710340076,0.21425649063901075,0.9151375440711874,0.28094295161779936,0.9165061259414806
0.34557286479514837,0.9627973385051923,0.40839285365530953,0.9606470313375371,0.20613661993784893,0.9217154523934574,0.26611101056678527,0.9227430559752021
0.3284180139887955,0.9655872443811984,0.38437064566369084,0.9645855035594779,0.19208683176057267,0.9344494763142329,0.24780149071728777,0.9354234201428294
0.30071242416242355,0.9680358835258515,0.3549314103156271,0.9670341427041309,0.18265372245529649,0.9384092017049452,0.238814415279558,0.9483370927730925
0.27159386010272285,0.9711992016978105,0.3270046599231403,0.9710954444714419,0.17380664384292807,0.9500301663306672,0.22494356734630241,0.9557673628276854
0.24836263518629415,0.9724990896753299,0.3008913389471034,0.9723355238365212,0.16356768315385767,0.953296744523716,0.21276453803819845,0.9600711103731209
0.22038618785452221,0.9727590421411646,0.26824643598560716,0.9724617864627838,0.14864288633421033,0.9651261028532764,0.2023274779421041,0.9720550509625265
0.19945139410953244,0.9728853047674273,0.24992134545471695,0.9727217389286187,0.13945760723009018,0.9678091506126385,0.1877319314611341,0.9737774228845681
0.18719447123537458,0.9732124930590119,0.2321398307519647,0.9730667525321461,0.12499269317060942,0.9706051983415508,0.17551861200344301,0.9758657939028392
0.16816952175808678,0.9732124930590119,0.21561991539106065,0.9730667525321461,0.11246517366751844,0.9718727515670859,0.15769369019344762,0.9779666804617075
0.1526097486791809,0.9743091119573549,0.20791572253823754,0.9741372481285039,0.10518847044140985,0.9739791970088021,0.14511889343601425,0.9791135350205288
0.1379889268026453,0.9743950438717806,0.18698245933352498,0.9741633714304891,0.09408663527327311,0.9747415164544538,0.1351300381904284,0.9806830644975285
0.12085236186830346,0.9746433134485437,0.17032290352631566,0.9744116410072523,0.08382150896757433,0.9753031741282907,0.12447230407223345,0.9813096572363005
0.1058979012956028,0.9748167584246202,0.1546810987618067,0.9747366011348442,0.07154690518719942,0.9812447325698492,0.10466196203089066,0.9819995612020666
0.09555483503356889,0.9749303947882566,0.13930247486862152,0.9748502374984807,0.061829797549291556,0.9822063265949443,0.09043149238839915,0.9825949936110001
0.08479509042795892,0.9750440311518929,0.12566123790393208,0.9749839273380527,0.048536496938879806,0.9830162611347177,0.07942362934105127,0.9833102311810764
0.07330238486817772,0.9794758493337113,0.11099526633272938,0.9795533053284833,0.043925055813006854,0.987612236876793,0.06935008462771705,0.9876599948019397
0.062456849686870305,0.9794758493337113,0.09587421954993809,0.9797907523944241,0.03823848826149774,0.988112569877126,0.05980166844098742,0.9881603278022727
0.054354156459468096,0.9836425160003779,0.08293013868072277,0.9839574190610907,0.034013918942482145,0.9882912722231671,0.051490491089241586,0.9883390301483137
0.04390786847416772,0.9836425160003779,0.07301570123425086,0.9839574190610907,0.02911361147125397,0.988451743935363,0.04360374638777722,0.988447255256539
0.035627417561141114,0.9836425160003779,0.06089729868695827,0.9839574190610907,0.024527257079468578,0.9885011510499876,0.03737687865552351,0.9884966623711634
0.028981137939258616,0.9837940311518931,0.048566872869043515,0.9841089342126059,0.019471246184535863,0.9927770334437189,0.03233666728093519,0.9927127361524546
0.0237346512635092,0.9842476436313674,0.04046401308993184,0.9844002090297428,0.017615900683862797,0.9928037714116333,0.029040608744976666,0.9927655974223544
0.01709728815263028,0.9843991587828829,0.03079993900728273,0.9844002090297428,0.012559619238649775,0.9928037714116333,0.023816635158888256,0.9927917207243399
0.011322467266437083,0.9928840072677312,0.02402526705851129,0.9927335423630762,0.009605225217033298,0.9928037714116333,0.018138118231257206,0.9928417674713013
0.006585188243777973,0.9928840072677312,0.018264941915137424,0.9927335423630762,0.006726950457854213,0.9928840072677312,0.015149474406397894,0.992955688637854
0.004143973222456762,0.9928840072677312,0.01233024836450177,0.9928958800254138,0.0031412399693078108,0.9928840072677312,0.011068053596779669,0.992955688637854
0.0020863119439773915,0.9929362538717019,0.006800310172774422,0.9928958800254138,0.0014326047525249387,0.9929362538717019,0.006339221710189451,0.992955688637854
0.0004030628869338547,0.9929362538717019,0.0023417896321122128,0.9930296588297913,0.00035842293906810036,0.9929362538717019,0.002559993172896399,0.9930557821317768
0.00021505376344086021,0.9961208644074688,0.0003046594982078853,0.9959298789223657,0.00021505376344086021,0.9961696946040417,0.00019713261648745522,0.9964320367954969


==> csv/similarity-aware_trained.csv <==
MiewID similarity BAKS,MiewID similarity BAUS,MiewID random BAKS,MiewID random BAUS,MD similarity BAKS,MD similarity BAUS,MD random BAKS,MD random BAUS
0.715187677708259,0.0,0.752888244690879,0.0,0.8289579363222139,0.0,0.7970981538404255,0.0
0.715187677708259,0.0,0.752888244690879,0.0,0.8289579363222139,0.0,0.7970981538404255,0.0
0.715187677708259,0.0,0.752888244690879,0.0,0.8289579363222139,0.0,0.7970981538404255,0.0
0.715187677708259,0.0,0.752888244690879,0.0,0.8289579363222139,0.0,0.7970981538404255,0.0
0.715187677708259,0.0,0.752888244690879,0.0,0.8289579363222139,0.0,0.7970981538404255,0.0
0.715187677708259,0.0,0.752888244690879,0.0,0.8289579363222139,0.0,0.7970981538404255,0.0
0.715187677708259,0.0,0.752888244690879,0.0,0.8289579363222139,0.0,0.7970981538404255,0.0
0.715187677708259,0.0,0.752888244690879,0.0,0.8289579363222139,0.0,0.7970981538404255,0.0
0.715187677708259,0.0,0.752888244690879,0.0,0.8289579363222139,0.0,0.7970981538404255,0.0
0.715187677708259,0.0,0.752888244690879,0.0,0.8289579363222139,0.0,0.7970981538404255,0.0
0.715187677708259,0.0,0.752888244690879,0.0,0.8289579363222139,0.003099408553230209,0.7970981538404255,0.003099408553230209
0.715187677708259,0.0,0.752888244690879,0.0,0.8289579363222139,0.037174337879788924,0.7970981538404255,0.037174337879788924
0.715187677708259,0.0,0.752888244690879,0.0,0.8289579363222139,0.07350216007921252,0.7970981538404255,0.07062859686082172
0.715187677708259,0.0,0.752888244690879,0.0,0.8289579363222139,0.105917229355711,0.7970981538404255,0.09298619487295239
0.715187677708259,0.0,0.752888244690879,0.0,0.8289579363222139,0.1098699168639318,0.7970981538404255,0.09957298199803141
0.715187677708259,0.0,0.752888244690879,0.0,0.8289579363222139,0.110070691618278,0.7970981538404255,0.10743659200141975
0.715187677708259,0.0,0.752888244690879,0.0,0.8289579363222139,0.11181790893469173,0.7970981538404255,0.11152690364368643
0.715187677708259,0.0,0.752888244690879,0.0,0.8289579363222139,0.114694665940913,0.7970981538404255,0.11417595845791981
0.715187677708259,0.0,0.752888244690879,0.0,0.8289579363222139,0.1359130932655662,0.7970981538404255,0.13819609906047675
0.715187677708259,0.0,0.752888244690879,0.0,0.8289579363222139,0.17774308285197968,0.7970981538404255,0.1809789320997337
0.715187677708259,0.0,0.752888244690879,0.0,0.8289579363222139,0.18681707729613783,0.7970981538404255,0.1908224843670211
0.715187677708259,0.0,0.752888244690879,0.0,0.8289579363222139,0.1973867045465193,0.7970981538404255,0.20448606407147407
0.715187677708259,0.0,0.752888244690879,0.0,0.8289579363222139,0.20549689788161585,0.7970981538404255,0.2200963007782547
0.715187677708259,0.0,0.752888244690879,0.0,0.8289579363222139,0.2159791779926997,0.7970981538404255,0.23567917584112397
0.715187677708259,0.0,0.752888244690879,0.0,0.8289579363222139,0.2241699298045122,0.7968042091020363,0.24930950626215795
0.715187677708259,0.0,0.752888244690879,0.0,0.8289579363222139,0.23004050614806998,0.7968042091020363,0.2593238117199558
0.715187677708259,0.0,0.752888244690879,0.0,0.8289579363222139,0.23976818842427264,0.7968042091020363,0.27293164163742484
0.715187677708259,0.0,0.752888244690879,0.0,0.8289579363222139,0.24582680532873058,0.7968042091020363,0.28380224372627505
0.715187677708259,0.0,0.752888244690879,0.0,0.8289579363222139,0.2530357291502885,0.7968042091020363,0.2903104315375685
0.715187677708259,0.0,0.752888244690879,0.0,0.8288803447641756,0.260921598381784,0.7968042091020363,0.29746777764570853
0.715187677708259,0.0,0.752888244690879,0.0,0.8288532972687737,0.2689065184539624,0.7968042091020363,0.30396881651701585
0.715187677708259,5.087505087505087e-05,0.752888244690879,5.087505087505087e-05,0.8286063836885267,0.2757915777207204,0.7968042091020363,0.310972714803508
0.715187677708259,5.087505087505087e-05,0.752888244690879,5.087505087505087e-05,0.8285928599408258,0.284121467575005,0.7968042091020363,0.317148979468654
0.715187677708259,5.087505087505087e-05,0.752888244690879,5.087505087505087e-05,0.8284423556553002,0.2906769959274084,0.7968042091020363,0.3229012778298438
0.715187677708259,0.00010175010175010175,0.752888244690879,0.00010175010175010175,0.8283227155673059,0.3028820799127157,0.7963669412597052,0.3317447497134902
0.715187677708259,0.0010637510637510638,0.752888244690879,0.00010175010175010175,0.8281404849558269,0.3142045194316506,0.7959077949988712,0.34036232349733225
0.715187677708259,0.0011089181820889138,0.752888244690879,0.0010637510637510638,0.828113437460425,0.32923041082159615,0.7956443408840839,0.3532378265490388
0.7149512710888736,0.0012750926696638734,0.752888244690879,0.0012299255513260234,0.8280863899650232,0.34630847505440104,0.7952438093840528,0.35879444709290076
0.7149512710888736,0.0013600642551656816,0.752888244690879,0.0012888391839406103,0.8280322949742193,0.36874262449945056,0.7946748429216509,0.37535112342720567
0.7149512710888736,0.0015588224785878122,0.752888244690879,0.0015067065728133699,0.8277148268857306,0.38785408360554646,0.7940681469489979,0.3938830878398481
0.7149512710888736,0.001722361985533793,0.7528804144504906,0.0016373904000319848,0.8273973587972422,0.40532156695446886,0.7938894168979108,0.4102525908903209
0.7148044540815914,0.0019529155188804162,0.7528804144504906,0.001882513971552108,0.8269217530189704,0.41824924059714513,0.7935284229926131,0.4233456900404854
0.7148044540815914,0.0026597290754468003,0.75284356373318,0.0028114548537870026,0.8264422450183464,0.4289380176198099,0.7929463293933352,0.434231480075925
0.7147604089794068,0.0043083840758957655,0.7525215025415535,0.0054744290201149395,0.8253427494341206,0.4448983982605297,0.7919604552013239,0.44720425804614894
0.7147345451267273,0.00961188989305993,0.7522481161157839,0.008398344357599553,0.8248889629846806,0.4594210002249431,0.7912562042434698,0.4627185208179562
0.7145674248478753,0.012290049147546512,0.7522481161157839,0.012293429501793225,0.8241119288622959,0.46952992003522553,0.7896696244550084,0.4744590608043372
0.7142231630433398,0.015915824116606966,0.7520140377434077,0.016359644095369347,0.8236851111886427,0.49113768937912217,0.7886012459696312,0.49369849000174754
0.7135025846098365,0.022245690811871832,0.7518796410678366,0.022751576913832967,0.8230066810186085,0.5112087631765284,0.7873107158791305,0.5097682240222824
0.713306828600127,0.035084633864283364,0.7513693783008143,0.03323102238823201,0.8216756442668585,0.5284425021470817,0.7866052657381526,0.5283758825911486
0.7128970396213631,0.04450573855775769,0.7507445269339333,0.044194588941487395,0.8203345971230829,0.5483192153202812,0.7840117138189732,0.5514487280335572
0.7122517210228481,0.055334247919955566,0.7494894297210717,0.05500032133828798,0.8182249967225589,0.5621279568599719,0.7815333398911577,0.5647935164392907
0.7104831312354631,0.08295535595282491,0.7474525506066934,0.08246036574896971,0.8162163997858919,0.579021582861052,0.7786485687561595,0.5843007274164171
0.7068330812237404,0.106721162840194,0.7442609875175621,0.10451641293055994,0.8121023240347982,0.5932077893807457,0.7744493611538084,0.5972481384619273
0.703885144679482,0.14237878263353188,0.74062544369608,0.13907694667684461,0.8085939905700745,0.6039868324283743,0.7717960202435931,0.6097433588452743
0.6997903612457355,0.17715459504123987,0.7385836137453508,0.17541710691498655,0.8055265023002467,0.6221797989771818,0.7697776889713172,0.6267526608973004
0.6948267621847645,0.20220842593517055,0.7318547382682483,0.2031812384954091,0.8034156812269639,0.6343911331628452,0.7671380903258911,0.639357761960113
0.6891332027924449,0.23965140502795773,0.7276491111097697,0.23839564655292486,0.8010739158640097,0.6447850600989106,0.7651176254982223,0.6485465425224138
0.6819104185410905,0.2711873346275269,0.723345518329399,0.2689212164010519,0.7972683931945764,0.6565040827776991,0.762503758248037,0.6624658721991931
0.6762216098468024,0.3031799012801462,0.7181332668437791,0.3027529831626438,0.7926706080330136,0.6712902853730955,0.757543462328544,0.6757572311162595
0.6687551744374823,0.3429286456859641,0.7091344529392872,0.34436018781836875,0.7888210191419076,0.6890552106726191,0.7534587293449516,0.6914393306430909
0.6610523517680943,0.3773998411063162,0.7024045304642683,0.3778964349888645,0.7855193742048757,0.7029227588920876,0.7483889871416998,0.7068475656841149
0.6526575562100934,0.41313490576939704,0.6934675485492706,0.41513519810983107,0.7797540182863899,0.7186564115895736,0.7400028063528088,0.7210358643747143
0.6386129428183902,0.44969642241259067,0.6846186542531455,0.4505663929057081,0.7745803225304485,0.7302346989121236,0.7363890307812505,0.7309195691913856
0.6284140148466766,0.4823415879366967,0.676472604711388,0.4838578147915553,0.7688276814431979,0.7407103757920646,0.7291722085163105,0.7413467843643745
0.6213735080381643,0.5140603301096339,0.6694698432926798,0.5185574496865707,0.7622532514786153,0.7475374621191594,0.723880118284099,0.7507330264357555
0.6131147330915309,0.5433980158160897,0.6554659741567387,0.5489551811829121,0.7549124586938009,0.7576031243349349,0.7192320170636495,0.7609258502473345
0.6022854137171034,0.5699871393252028,0.6444179479005648,0.5772930492901092,0.7492245344893979,0.7653963299710984,0.7142783447139885,0.7681083490862958
0.5925064836339654,0.6068655877609905,0.6324250502475977,0.6030068820701389,0.7433825510645744,0.7753266642122679,0.707481776805355,0.7781368103844898
0.574549861518708,0.6320809287571882,0.6147858760844571,0.6260156722100483,0.7381944585869857,0.7802173864748404,0.7038307344810604,0.7842483614584685
0.5603076832306341,0.6651975728654309,0.5977583219609358,0.6581112130726081,0.7337028494430763,0.7875703877348013,0.6964079084784118,0.7920238307700936
0.5445280636356217,0.6896289311215702,0.5815308867834883,0.6814974258285259,0.7282746776396025,0.7971007839413665,0.6913444498749182,0.8010923993792927
0.5350033084641757,0.709999317973159,0.571083104639196,0.7021482730117481,0.7188237744185436,0.8097122971288705,0.6850594215578751,0.8134505181775478
0.5209394421393708,0.7310128017566208,0.5588870601397949,0.7253667011173506,0.708794729073577,0.81902595478458,0.6761283345508443,0.8219534784579806
0.5065953001314504,0.7500050880715202,0.5447850856897128,0.7484758484423281,0.7029645871808583,0.8273797801533813,0.6671066713218913,0.8310297883232831
0.4943853270687598,0.7674157521194991,0.5254974822199817,0.769450317174587,0.6974612531099788,0.834630180419488,0.6602439717389442,0.8389207115968216
0.48105186590606475,0.7916606921223832,0.5096746254508202,0.7955710089287574,0.6903758423340515,0.8396476657029582,0.6535266665463717,0.8438465259058271
0.45887630277552716,0.8108799958866587,0.49470533947820844,0.8166391437268801,0.6845823856990061,0.8471688740229264,0.6512745689587335,0.8505403739720002
0.44222943494774974,0.8336479642974779,0.4785024243307826,0.8385376071310429,0.6773931492290234,0.8544672466654901,0.6448498877126944,0.8579332245195322
0.4291327651752485,0.850790696408104,0.46486914405934854,0.8564983306630006,0.6717054257072719,0.8625552494651243,0.6391139994193309,0.8659445278888884
0.41047963921489283,0.8623515320488807,0.4504267853489071,0.8685607934968781,0.6664561883254425,0.8703944525163844,0.6304227827769596,0.8740112500833424
0.3925469729318533,0.8765755912145469,0.4367374132765818,0.883405174937806,0.6593531789884872,0.8761033174943084,0.6252714246104194,0.8791538501246845
0.3807801378895772,0.8869889830412014,0.42373741975250306,0.8934248689997332,0.6508934737965929,0.8811660679412862,0.6151687391686625,0.8839033468873856
0.36685895572980354,0.8992256866887848,0.4094015314167791,0.9054458686901179,0.640744742551537,0.8890516824692879,0.6084058557125982,0.8919707040459449
0.34662363010029007,0.9119191848622807,0.38793048904952065,0.916288889201144,0.6352376633215687,0.8925619943402724,0.6046251916614818,0.8954649351639201
0.3273520419043439,0.926088800258039,0.3683802371825187,0.9292509046169007,0.6280933088923004,0.8961357624355775,0.6006219626496112,0.898378897938342
0.3062225802818288,0.9344107088890067,0.3441512291499317,0.9376727926478813,0.6210352593246078,0.8991442910143341,0.5918140890535182,0.9004287314415976
0.2878148638431892,0.9469046018452156,0.3294947374044075,0.9490013760387639,0.6132756822356041,0.9022113700354151,0.5823070364299303,0.9024283998365293
0.2646116669986567,0.9525114220336874,0.30226810457416675,0.9543792037939421,0.6038116904997817,0.9042725423003977,0.5773920941964079,0.9041818711268389
0.236827646412179,0.9591503420336542,0.2828816288936603,0.9589746152315831,0.5951098968143365,0.9060581066094462,0.572766392468379,0.905867340655826
0.2074987105416714,0.9656422070915802,0.251380969331151,0.9662131947459012,0.586389502159361,0.9073633248683374,0.5587214904699358,0.9075174316173373
0.1865342313498999,0.9761596563835234,0.23022786054291947,0.9762676810748814,0.5772616792303833,0.9115665259454704,0.5507213847318952,0.9146745887236158
0.1500142914733604,0.9832901628369465,0.20490262641265541,0.9833981875283045,0.5687899819060666,0.9128602134831763,0.5400928186319054,0.9214311449871475
0.1301616808721634,0.9902971694282002,0.17153516949228764,0.9910224780701756,0.5602583996684483,0.9178713841175841,0.5297587260287967,0.9292562470317236
0.10163815838092218,0.9938252314814816,0.14934519278452185,0.9939332561728396,0.5434856173591043,0.9260142252329902,0.5164679395535657,0.9375827748268423
0.08673330487645677,0.9949826388888892,0.13170450793880742,0.99609375,0.5224419951119831,0.9351865828375691,0.5000751721030617,0.946121452117163
0.06788184467950484,0.9958024691358026,0.10824583556084708,0.9969135802469137,0.5017720847643374,0.9430446115999361,0.4786666586119634,0.9499191430422597
0.04475261314988477,0.99641975308642,0.08268874693393662,0.9969135802469137,0.47956961997630365,0.9505021506458498,0.4576158867301079,0.9535409274265861
0.02864913433194765,0.9970370370370372,0.0625239615185069,0.9969135802469137,0.4568731715773484,0.9573904308350666,0.4446976018662638,0.9595223514590621
0.015865945385676053,0.9976543209876544,0.04167110223722002,0.9981481481481482,0.4271498250900014,0.9629679716644467,0.41752035950864264,0.9686959834900196
0.008453756896396353,0.9982716049382717,0.03282618822840327,0.9993827160493828,0.38350109654186815,0.9777681662687804,0.3816412774511506,0.9859584392872129
0.004803232026232018,0.9993827160493828,0.025977080480425,0.9993827160493828,0.3272107525365907,0.992122195097066,0.33041987211793383,0.9929567602608995
0.0035447420634315036,1.0,0.02242984895216318,1.0,0.23503966983243935,0.994308943089431,0.24831942236258392,0.994308943089431
0.0003346720214190094,1.0,0.0007642200998961374,1.0,0.0003346720214190094,1.0,0.0004495396937257402,1.0


==> csv/similarity.csv <==
MD similarity BAKS,MD similarity BAUS,MD random BAKS,MD random BAUS,DINO similarity BAKS,DINO similarity BAUS,DINO random BAKS,DINO random BAUS
0.8708935182554183,0.0,0.8747401224347857,0.0,0.6302981744132137,0.0,0.6613718678640457,0.0
0.8708935182554183,0.0,0.8747401224347857,0.0,0.6302981744132137,0.0,0.6613718678640457,0.0
0.8708935182554183,0.0,0.8747401224347857,0.0,0.6302981744132137,0.0,0.6613718678640457,0.0
0.8708935182554183,0.0,0.8747401224347857,0.0,0.6302981744132137,0.0,0.6613718678640457,0.0
0.8708935182554183,0.0,0.8747401224347857,0.0,0.6302981744132137,0.0,0.6613718678640457,0.0
0.8708935182554183,0.0,0.8747401224347857,0.0,0.6302981744132137,0.0,0.6613718678640457,0.0
0.8708935182554183,0.0,0.8747401224347857,0.0,0.6302981744132137,0.0,0.6613718678640457,0.0
0.8708935182554183,0.0,0.8747401224347857,0.0,0.6302981744132137,0.0,0.6613718678640457,0.0
0.8708935182554183,0.0,0.8747401224347857,0.0,0.6302981744132137,0.0,0.6613718678640457,0.0
0.8708935182554183,0.0,0.8747401224347857,1.594896331738437e-05,0.6302981744132137,0.0,0.6613718678640457,0.0
0.8708935182554183,0.0,0.8747401224347857,4.784688995215311e-05,0.6302981744132137,0.0,0.6613718678640457,0.0
0.8708935182554183,0.0,0.8747401224347857,6.379585326953749e-05,0.6302981744132137,0.0,0.6613718678640457,0.0
0.8708935182554183,0.0001633986928104575,0.8747401224347857,9.569377990430622e-05,0.6302981744132137,0.0,0.6613718678640457,0.0
0.8708935182554183,0.0005716971796693158,0.8747401224347857,0.00012759170653907497,0.6302981744132137,0.0,0.6613718678640457,0.0
0.8708935182554183,0.0008343022216861226,0.8747401224347857,0.000415836313669131,0.6302981744132137,0.0,0.6613718678640457,0.0
0.8708935182554183,0.0009001338935304527,0.8747401224347857,0.0004480137742276709,0.6302981744132137,0.0,0.6613718678640457,0.0
0.8708935182554183,0.0011604539971168102,0.8747401224347857,0.0005069734902332274,0.6302981744132137,0.0,0.6613718678640457,0.0
0.8708935182554183,0.0012596603463231593,0.8747401224347857,0.0011168311927408554,0.6302981744132137,0.0,0.6613718678640457,0.0
0.8708935182554183,0.0014567712228243435,0.8747401224347857,0.0013050500158280991,0.6302981744132137,0.0,0.6613718678640457,0.0
0.8708935182554183,0.0017336860721076136,0.8747401224347857,0.0018280562500836226,0.6302981744132137,0.0,0.6613718678640457,0.0
0.8708935182554183,0.002056526936074655,0.8747401224347857,0.0022701290574815075,0.6302981744132137,0.0,0.6613718678640457,0.0
0.8708935182554183,0.002311148108596459,0.8747401224347857,0.0026782348835439895,0.6302981744132137,0.0,0.6613718678640457,0.0
0.8708935182554183,0.0031371811034618053,0.8747401224347857,0.0030004059332447252,0.6302981744132137,0.0,0.6613718678640457,0.0
0.8708935182554183,0.003979589183691057,0.8747401224347857,0.0036005955368238274,0.6302981744132137,0.0,0.6613718678640457,0.0
0.8708935182554183,0.005042465516078943,0.8746696502712904,0.004193052491356343,0.6302981744132137,0.0,0.6613718678640457,0.0
0.8708935182554183,0.006477097997927966,0.8746696502712904,0.005142406226788432,0.6302981744132137,2.658160552897395e-05,0.6613718678640457,2.658160552897395e-05
0.8708189253401818,0.009118710717693287,0.8745765404016442,0.006656962214724592,0.6302981744132137,5.31632110579479e-05,0.6613718678640457,3.9872408293460924e-05
0.8705314553109725,0.01202079798711921,0.8745765404016442,0.00947789483699157,0.6302981744132137,5.31632110579479e-05,0.6613718678640457,3.9872408293460924e-05
0.8705314553109725,0.015124566360799051,0.8745501063545915,0.011964558888328092,0.6302981744132137,6.645401382243487e-05,0.6613718678640457,5.31632110579479e-05
0.8705050212639199,0.019429911996609515,0.8743400261791087,0.014463985760664539,0.6302981744132137,6.645401382243487e-05,0.6613718678640457,5.31632110579479e-05
0.8704996117648396,0.02554576097990232,0.8743075691846264,0.018929337785085973,0.6302981744132137,7.974481658692185e-05,0.6613718678640457,7.974481658692185e-05
0.8704833832675984,0.03450216637631627,0.8741424226290709,0.02565619232252141,0.6302981744132137,0.00011961722488038278,0.6613718678640457,0.00011961722488038278
0.8701664257006818,0.04324972720208088,0.8739991299709805,0.03394485182774667,0.6302981744132137,0.0001594896331738437,0.6613718678640457,0.00013290802764486973
0.8700352097708081,0.05721965699159943,0.8739504760215256,0.043649946022245416,0.6302981744132137,0.00017278043593833066,0.6613718678640457,0.0001594896331738437
0.8697594024041149,0.07111995715714621,0.8737012618382411,0.05353848551008115,0.6302981744132137,0.00021499681319963733,0.6613718678640457,0.00021499681319963733
0.8692779923426048,0.09143193829127626,0.8733745253498796,0.06542442735266,0.6302981744132137,0.0002415784187286113,0.6613718678640457,0.00022828761596412433
0.8680696168708851,0.11408885381501357,0.873057125950385,0.07798411185686299,0.6302981744132137,0.00025490642086109164,0.6613718678640457,0.00024161561809660467
0.867338952352203,0.13193865020973516,0.8720317589584587,0.0925685209000135,0.6302717403661611,0.0003376416680700231,0.6613718678640457,0.0003376416680700231
0.8665349853874312,0.1491171607698864,0.8711967469825691,0.11052784877205202,0.6302717403661611,0.00048256920430190717,0.6613718678640457,0.00048256920430190717
0.8652845111746935,0.17450883938329576,0.8705904836253978,0.12721576478262464,0.6302717403661611,0.0009319156095306653,0.6613718678640457,0.0009319156095306653
0.8636126134661029,0.1921491332624669,0.8697774925126814,0.14647823309688843,0.6302717403661611,0.0009516290198738292,0.6613718678640457,0.0009516290198738292
0.8621585390064962,0.21560805966719596,0.8688352565895477,0.16498578651401427,0.6302717403661611,0.0011967270590895155,0.6613718678640457,0.0011967270590895155
0.860881764470977,0.2370779078021372,0.868039834445797,0.18566319307257872,0.6302717403661611,0.0011967270590895155,0.6613718678640457,0.0011967270590895155
0.8592184649939344,0.26118274484701626,0.8661578429230024,0.20712324164282706,0.6302538192192075,0.001208205479658845,0.6613718678640457,0.001208205479658845
0.8573868767391972,0.28762489351105214,0.8647662026246574,0.23333548071314353,0.6302538192192075,0.0013551951248633833,0.6611802969828197,0.0013551951248633833
0.8547715802245838,0.31030318222021985,0.8629983061072036,0.2546064959518339,0.6302538192192075,0.0018858499705337085,0.6611802969828197,0.001920406057721375
0.8519852303265759,0.33354076803441807,0.8610633773964287,0.2796340562081088,0.6301580337785946,0.0023570871097275043,0.6611802969828197,0.0027838000596602684
0.8494214556155303,0.35519094506534343,0.8587921803087492,0.3025534339210223,0.6299664628973684,0.0032212550287674577,0.6609887261015935,0.0032653374716938317
0.846729231643638,0.3746270807501901,0.8567859823600958,0.3260081198499689,0.6299664628973684,0.003489617872570205,0.6609887261015935,0.0035467170542984668
0.8434527346479325,0.39581666920696773,0.8543940819775018,0.34966861750623945,0.6299664628973684,0.0038090238342488865,0.6607971552203674,0.0038163240611943723
0.8406608037822753,0.4160449426744425,0.8514805125111722,0.3712891062168025,0.6299135528444584,0.005474108967223287,0.6607971552203674,0.005108080353323179
0.8362768708507803,0.43760092547546653,0.8476485263805709,0.39212175771042407,0.6297219819632324,0.006085150639843337,0.6604140134579153,0.005496431213458447
0.8331351345990284,0.4578359392238622,0.8440473711590771,0.409599194130358,0.6295039770349538,0.006980311564049153,0.6604140134579153,0.006414035665535486
0.8296538932684917,0.4762152210682171,0.8407915547678765,0.4264618959775763,0.6295039770349538,0.007820792796534191,0.6604140134579153,0.00791958499955999
0.8256452287272992,0.4959778189762695,0.8376783721408113,0.44545095550406993,0.629499744230721,0.009960291294046587,0.6603743623873365,0.008901089351937754
0.8217267749835827,0.5105633463977785,0.8322850739189137,0.4614682877037089,0.6294500671318636,0.011278481093050068,0.6602982512414264,0.010330730282453569
0.8172935600238654,0.5273253033493356,0.8296699322280566,0.477268123484531,0.6291939879448921,0.013566056155398682,0.6602839143238637,0.012439688197670785
0.8123290213908819,0.5418351556462919,0.8260488714599876,0.4917292127267369,0.6287367959754504,0.014860184840909063,0.6601915642826078,0.014280713224319942
0.8080975041559257,0.5545203895253531,0.8212751512973324,0.5095015631963304,0.6286490282258269,0.01658997546292629,0.6601915642826078,0.01651389730869244
0.8034169534035807,0.5699527854165743,0.8159717037140649,0.5265924341175477,0.6282394524163222,0.018228851662657992,0.659729120378998,0.01822171339696445
0.7994001473120405,0.5815572616364351,0.8115308644714262,0.5404073598156126,0.6281500235663761,0.020981188201514758,0.6592857031150332,0.021230712039581785
0.7940806008094173,0.5926272976711637,0.8066685702265853,0.5557100159505705,0.6280004210781246,0.023544366448259083,0.6592055026517732,0.02366617935068033
0.7869564678753583,0.6065070205066407,0.8021992477329573,0.5679868963581041,0.6276879979854525,0.027519350834559135,0.6591281329338439,0.027143160825490047
0.7824684383605917,0.61960417861244,0.7991364829327087,0.581677955612911,0.62700258357937,0.030183750095265468,0.6583375325621215,0.0297706657821844
0.778658270686773,0.6330407488110441,0.793964289764767,0.5940988335183286,0.6266261537741378,0.0337894568315441,0.6577062642741737,0.03354291913885698
0.7745491074238352,0.6417999385376609,0.7883655417929691,0.6089494884702076,0.6260161920801264,0.037418741303346215,0.6567907539301487,0.03747912165650343
0.7702413852463053,0.6527768406608396,0.7844041727755251,0.6218339184387803,0.624272274769138,0.041775981590077955,0.6563921174679402,0.04177679521812611
0.7666470395947783,0.6628342644755381,0.780824662373473,0.6350653945835375,0.6238659503093298,0.046749389370777036,0.6557633130770608,0.04603189919593286
0.7611020426062217,0.6735285179796748,0.7766801473342758,0.6476269287502805,0.6230749511934387,0.05214059797686131,0.6550814138082254,0.05083768870564951
0.7548333912558347,0.6852135159324597,0.7714702961626276,0.6568218134601259,0.6220864555440567,0.05706275782058194,0.6543294453330066,0.05635322522515646
0.7493234662535649,0.6957738517606814,0.7654350360868529,0.665617987362831,0.6207666397334164,0.06496207552533423,0.6535599729464832,0.0640700337330145
0.744654399420435,0.7036111886847045,0.7601904016685527,0.6742959324221275,0.6189956201824054,0.07205952298512917,0.6520551032920536,0.07134284167584311
0.7401942848338341,0.7131646675138459,0.754458371249536,0.68207449331718,0.617455578747131,0.08019631407600228,0.6513106810960898,0.07978253307502066
0.7338955203105534,0.7242877617919773,0.7484565910426747,0.6904329641498151,0.615840132100823,0.0877917632591695,0.6497432033413919,0.08696018419915402
0.72976982107453,0.7334857742825227,0.745179356757799,0.6998553489886804,0.6142641105190951,0.09550455862151236,0.6471037150106,0.09516862794955458
0.7244587158793117,0.7428772625515202,0.7397855368625481,0.7097567135404574,0.6119927680345804,0.10556206270968191,0.6446195734508079,0.10572658434037267
0.7195192112410627,0.7528529244502142,0.7352995616472638,0.7189930944028559,0.6084616637378496,0.11536913283995126,0.6418218977843752,0.11566707797070282
0.7131019292513783,0.7599344063307851,0.7302073424642851,0.7280460145601132,0.6038687826987867,0.12715820224046961,0.6399242997832795,0.12802739349650052
0.7073102526897632,0.7685135589635176,0.7241490338702341,0.7361981556938214,0.6008363655328779,0.14168377011002903,0.6359120854584345,0.1420522366669707
0.7010480515196148,0.7765725563911291,0.7180687072205464,0.7450056188527051,0.5963130228957338,0.15844127845572098,0.633197502273155,0.15952385974000166
0.6943815285437256,0.7856811622241957,0.7109252718786876,0.752426912318969,0.5923489574850168,0.1750332442782061,0.6297250111059235,0.17636611141456163
0.6879217042444202,0.7937356184687072,0.7051589628051433,0.7607109988652491,0.586873719288898,0.19476816720182072,0.6244318932703684,0.19508827395122677
0.6828838977899989,0.8016411137978606,0.6986109189893099,0.76717104203253,0.5792504438916658,0.21766131067705569,0.6193932078518161,0.21737703841901676
0.6765356120425785,0.8100128600046482,0.6915938862876744,0.7758408274406897,0.5726819196401426,0.23782637560312378,0.6125384943864683,0.2382659267436144
0.670138090423345,0.8182742104461665,0.6868182087044,0.786918935450615,0.5610782368016547,0.26462315016783117,0.6055122135733275,0.26417496446137545
0.664131955530777,0.8258271558371323,0.6807553063275602,0.7957013233348936,0.5515185654255873,0.2873569754692543,0.597974272997304,0.28690555863111233
0.6552015134531448,0.8348920349229147,0.6742221301602773,0.803568077928921,0.5396044506694613,0.32073205112337233,0.5870410675742507,0.3193074578196223
0.6489178452861035,0.8434238076421373,0.6671414518887883,0.8151440921603779,0.5238420737735358,0.350990849235747,0.5763172250266643,0.3513110265701525
0.6382597387209328,0.8529632740112609,0.6587263580939484,0.8243243639649227,0.509852838595617,0.3896243314180434,0.5626010328554176,0.38997601751105293
0.6260608885256479,0.8627976700883887,0.6477155045795716,0.8337667582871965,0.49353354979551783,0.4299604562681177,0.5486213613063139,0.4291973078569237
0.612404411868659,0.8723541905989666,0.6386137800364834,0.8458776729072789,0.4736846194293739,0.4725179019924883,0.5315016960062311,0.473237674423563
0.6004649864118,0.8820463417850303,0.6298433742616582,0.8588859890270295,0.4492836528833777,0.5223179034019136,0.5111601739005277,0.5225389191505089
0.5872239849573684,0.8911289581977091,0.6169919954792413,0.8719570294703056,0.41672000997495934,0.5771533163616066,0.4813892258634808,0.5774333244487851
0.5711097505944299,0.9025786855760943,0.6016424568418245,0.887035911062671,0.3845555722274213,0.6385803476217435,0.4451464529022578,0.6393125896855516
0.5560405557282241,0.9149275540244897,0.5873833975665339,0.9006822155729158,0.34260355000148623,0.7084319556053237,0.411092485152839,0.7084028851299364
0.5360913744309668,0.9262520487024407,0.5728186663423552,0.9143092117837348,0.29096838193275565,0.784077979199489,0.3573777115373291,0.7856788934313553
0.5142157073131426,0.9393969279286873,0.5493252678524334,0.9293931060104835,0.23524178822930705,0.8622003011506453,0.2992397903753435,0.8611009469069022
0.4862671528728758,0.952790960945222,0.5248588591181288,0.9453379378947576,0.171347730830897,0.9288033952087036,0.2367005597625519,0.9285562309377001
0.4500258696909846,0.967052409529566,0.48708903422721644,0.9630817831591489,0.10597728601821058,0.9745015629890842,0.1665471117165627,0.9733286376837361
0.38828179728638784,0.9782363192552067,0.43091563091030427,0.9779307693780641,0.05275978773555203,0.9940351194781798,0.10218696628434323,0.9939010390134672
0.29172518272905396,0.9926297035043893,0.33866203943638645,0.9918786212932036,0.01129660368351222,0.9969371927633175,0.04150209608045548,0.9967949850490984
0.0,0.9985353432090812,0.0009221370051500584,0.9986120902294535,0.00020080321285140563,0.9986553005028936,0.0010612807196958016,0.9985908010188894
0.0,0.9999999999999999,0.0,0.9999999999999999,0.0,0.9999999999999999,0.0,0.9999999999999999


==> csv/time-aware.csv <==
MiewID split BAKS,MiewID split BAUS,MegaDescriptor split BAKS,MegaDescriptor split BAUS,MiewID split_random BAKS,MiewID split_random BAUS,MegaDescriptor split_random BAKS,MegaDescriptor split_random BAUS
0.6924587916070973,0.0,0.7765015719200853,0.0,0.8152054646038646,0.0,0.8872759891016512,0.0
0.6924587916070973,0.0,0.7765015719200853,0.0,0.8152054646038646,0.0,0.8872759891016512,0.0
0.6924587916070973,0.0,0.7765015719200853,0.0,0.8152054646038646,0.0,0.8872759891016512,0.0
0.6924587916070973,0.0,0.7765015719200853,0.0,0.8152054646038646,0.0,0.8872759891016512,0.0
0.6924587916070973,0.0,0.7765015719200853,0.0,0.8152054646038646,0.0,0.8872759891016512,0.0
0.6924587916070973,0.0,0.7765015719200853,0.0,0.8152054646038646,0.0,0.8872759891016512,0.0
0.6924587916070973,0.0,0.7765015719200853,0.0,0.8152054646038646,0.0,0.8872759891016512,0.0
0.6924587916070973,0.0,0.7765015719200853,0.0,0.8152054646038646,0.0,0.8872759891016512,0.0
0.6924587916070973,0.0,0.7765015719200853,0.0,0.8152054646038646,0.0,0.8872759891016512,0.0
0.6924587916070973,0.0,0.7765015719200853,0.0,0.8152054646038646,0.0,0.8872759891016512,0.0
0.6924587916070973,0.0,0.7765015719200853,0.0,0.8152054646038646,0.0,0.8872759891016512,0.0
0.6924587916070973,0.0,0.7765015719200853,0.0,0.8152054646038646,0.0,0.8872759891016512,0.0
0.6924587916070973,0.0,0.7765015719200853,0.0036622122016330434,0.8152054646038646,0.0,0.8872759891016512,0.007969499831685415
0.6924587916070973,0.0,0.7765015719200853,0.017111721740764228,0.8152054646038646,0.0,0.8872759891016512,0.019450903027313934
0.6924587916070973,0.0,0.7765015719200853,0.028629401919909488,0.8152054646038646,0.0,0.8872759891016512,0.028135574759415655
0.6924587916070973,5.1368983407818354e-05,0.7765015719200853,0.0406306723181619,0.8152054646038646,0.0,0.8872759891016512,0.038408450095939684
0.6924587916070973,5.1368983407818354e-05,0.7765015719200853,0.055932473578025804,0.8152054646038646,0.0,0.8872759891016512,0.049759634071852965
0.6924587916070973,5.1368983407818354e-05,0.7765015719200853,0.07031910742159783,0.8152054646038646,0.0,0.8872759891016512,0.06250375583813032
0.6924587916070973,5.1368983407818354e-05,0.7765015719200853,0.08036737032718208,0.8152054646038646,0.0,0.8872759891016512,0.07008288294124543
0.6924587916070973,5.1368983407818354e-05,0.7765015719200853,0.0863550458486789,0.8152054646038646,0.0,0.8872759891016512,0.07635198604401504
0.6924587916070973,5.1368983407818354e-05,0.7765015719200853,0.0931921365625812,0.8152054646038646,0.0,0.8872759891016512,0.08219225046771833
0.6924587916070973,5.1368983407818354e-05,0.7765015719200853,0.09603567532004201,0.8152054646038646,0.0,0.8872759891016512,0.08455295800504664
0.6924587916070973,5.1368983407818354e-05,0.7765015719200853,0.09765431656862554,0.8152054646038646,0.0,0.8872759891016512,0.08617416770280059
0.6924587916070973,5.1368983407818354e-05,0.7765015719200853,0.0990607711691142,0.8152054646038646,0.0,0.8872759891016512,0.0864993728823747
0.6924587916070973,5.1368983407818354e-05,0.7765015719200853,0.10071345419579468,0.8152054646038646,0.0,0.8872299803599902,0.08891683922906574
0.6924587916070973,5.1368983407818354e-05,0.7765015719200853,0.10243045588043391,0.8152054646038646,0.0,0.8872299803599902,0.09008093942229216
0.6924587916070973,5.1368983407818354e-05,0.7765015719200853,0.10949100918852488,0.8152054646038646,0.0,0.8872299803599902,0.09704975408791983
0.6924587916070973,5.1368983407818354e-05,0.7763170019680735,0.11979925190495669,0.8152054646038646,0.0,0.8872299803599902,0.1099853546977132
0.6924587916070973,5.1368983407818354e-05,0.7763170019680735,0.12909005140825003,0.8152054646038646,0.0,0.8872299803599902,0.11510140819138111
0.6924587916070973,5.1368983407818354e-05,0.7763170019680735,0.139340114015279,0.8152054646038646,0.0,0.8872299803599902,0.1269421983081802
0.6924587916070973,5.1368983407818354e-05,0.7763170019680735,0.14582003943586833,0.8152054646038646,0.0,0.8871619809039859,0.1379973448069035
0.6924587916070973,5.1368983407818354e-05,0.7763170019680735,0.15847845612182426,0.8152054646038646,0.0,0.8871619809039859,0.15202134602567446
0.6924587916070973,5.1368983407818354e-05,0.7761559713722603,0.17915684985271563,0.8152054646038646,0.0,0.8870758482597139,0.16877095338083242
0.6924587916070973,5.1368983407818354e-05,0.7761559713722603,0.1988579476848618,0.8152054646038646,0.0,0.8870114360213885,0.18516034667024042
0.6924587916070973,5.1368983407818354e-05,0.7759949407764472,0.2151707450662782,0.8152054646038646,0.0,0.8870114360213885,0.2017652163235478
0.6924587916070973,5.1368983407818354e-05,0.7752628927753622,0.23493999777073235,0.8152054646038646,0.0,0.8866498124090246,0.21514684850342777
0.6924587916070973,5.1368983407818354e-05,0.774190477865008,0.25009613064692093,0.8152054646038646,0.0,0.8863277512173983,0.23563074029027165
0.6924587916070973,5.1368983407818354e-05,0.7738162862294274,0.27185759800699105,0.8152054646038646,6.27391931739758e-05,0.8859754842549051,0.2557179867881038
0.6924587916070973,5.1368983407818354e-05,0.7729552788778482,0.29404233613411646,0.8151336874003045,6.27391931739758e-05,0.8857035470770023,0.2749692807007642
0.6924587916070973,5.1368983407818354e-05,0.7721395736268128,0.30732536544656874,0.8151336874003045,6.27391931739758e-05,0.8849334129830659,0.2895267767026752
0.6924587916070973,0.00012685207519525795,0.7700257179040003,0.3257655692226767,0.8151336874003045,0.00013822228496141538,0.8839392789598944,0.31031176933578375
0.6924587916070973,0.0002650743601566734,0.7680534778036948,0.339127331875118,0.8151336874003045,0.00013822228496141538,0.8832411113607892,0.3270169253160859
0.6923870144035371,0.0010528081641948252,0.7658780171802161,0.3541184740474075,0.8151336874003045,0.000213705376748855,0.8817329304923153,0.3487532123317182
0.6921307845211507,0.0030457897270332276,0.7647980514700335,0.3731807222580476,0.8149532971849056,0.0011627403657268579,0.8810164067559061,0.36574569041082206
0.6920832605215309,0.007987085437966198,0.7633760690395314,0.39714384031231,0.8149532971849056,0.004747832043985008,0.879387192134598,0.3898679912261033
0.691873251857106,0.010819413403105375,0.7606737722980087,0.41428809037419234,0.8148994642822355,0.00929492962006352,0.8777750372664572,0.4091926394650338
0.6916532786647231,0.017319522935681477,0.7585556875642919,0.44230858304431175,0.8145392424954987,0.014990886441753207,0.876609546325003,0.44116351311702995
0.6908640615763492,0.0269637579110466,0.7563251862811424,0.4677802227233064,0.8142226709748942,0.02694340300398819,0.8753501724782795,0.46953931054216913
0.6906050741098225,0.0368094359899173,0.7530913322340802,0.4875352663196787,0.8140642484327507,0.037762684248174444,0.8731891223485755,0.4859717153741722
0.6900522450295183,0.0448537363723773,0.75140346159794,0.5053879799924357,0.8138590602818261,0.04649493023862845,0.8717273781602961,0.5064405588109122
0.6883278951162625,0.05626767327051255,0.7462883121214685,0.527640321056257,0.8135923851674807,0.05511147126599865,0.8687645543022665,0.5256691404667468
0.6847720185350328,0.0731790975223423,0.7419189373920311,0.5470579143370798,0.8122454572295794,0.07321212210800697,0.8669047025082233,0.5456193309153339
0.6823787521737555,0.09556228830402969,0.7357096979082091,0.5689767685640036,0.8111991574316533,0.09133251750102235,0.8633477448179776,0.5684132013596064
0.6793299601000015,0.12043662574063888,0.7314028871031222,0.5909599136753516,0.8089829760613831,0.11434921194209619,0.8601715601349772,0.591210733372465
0.6749138453748537,0.15200592421397896,0.7260702300371187,0.6067357986944143,0.8067892441963311,0.15145261973792298,0.8576437414048954,0.6088944369855844
0.6711269256674437,0.1867387386987123,0.7216515357043648,0.6369414038797795,0.8042554682386703,0.1881797196325613,0.8536732905544446,0.636078271062824
0.6660763555258218,0.23125009312562186,0.7147211771476412,0.6776039080914197,0.8014198096617697,0.22953751846963566,0.8515016930313462,0.6852939210626989
0.661275839947288,0.2768745891435666,0.706739574572576,0.702099966211672,0.7986644894080809,0.27172552595979343,0.8473998724233807,0.7086493516210438
0.6533110779981431,0.31342968456488696,0.701190441516309,0.7285789473186247,0.7954875683036108,0.30947248113767567,0.8447187437890891,0.7307426528249096
0.6474828314205375,0.36717915010979185,0.6939854989524895,0.7454006310045007,0.7924608564431415,0.3629103135555056,0.840145092948527,0.7490475557254792
0.6388429594695397,0.41109204769460844,0.6871011280605264,0.7640634871660394,0.7854692380818111,0.406033016177135,0.8373033308261667,0.7659653423891785
0.6273676902346926,0.46388332439779884,0.6815718996213772,0.7801346724113234,0.7801242501082533,0.4610739790866034,0.8327385942605835,0.7821306034479898
0.6156531477488918,0.5204704573704321,0.6749725088526117,0.7990727219234834,0.7736419442153826,0.5180686606587802,0.827681617972367,0.7990087052706176
0.6009881518370127,0.5632360851578248,0.6671150319515535,0.8124229905091407,0.7666946085732441,0.5666153655474166,0.821264068731791,0.8147422820904949
0.5804243999765468,0.6215307348780807,0.654679250550215,0.8268377842485255,0.7565859761457628,0.62299009001837,0.8152589987122145,0.8309280149677287
0.5648591088971107,0.6602288056665994,0.6452143766374318,0.8485195922467462,0.7477554203759843,0.6673440674050021,0.8079825915573453,0.8481855398118275
0.5434788326093628,0.7049976982184928,0.6307334133065863,0.8623536207880441,0.7315049635517632,0.7060257982989678,0.7981107885757961,0.864952367533809
0.524407570481841,0.7400437181438027,0.6170163256546617,0.8740603393358114,0.7180747493133454,0.7423440824836464,0.7880216287090916,0.8800758669446608
0.5012529193410945,0.7699927997489202,0.6079823174153122,0.8823078351655975,0.7004473518944214,0.7694380507939107,0.7804269365780974,0.8890052499812501
0.4810382383681102,0.7956095866980012,0.5948299905044647,0.8899055491239464,0.6841908117160065,0.7945854854174957,0.769766288291963,0.8974990212872692
0.4592787377379145,0.8182141376169667,0.5727799695018336,0.899762818725018,0.6681766283840299,0.8125986156134797,0.7574179115081836,0.9062575401212383
0.43745535648587563,0.8314108696218192,0.5602764867129661,0.9107304899918474,0.6484621126792216,0.8306923333759652,0.7431911823492909,0.9155762837223098
0.4102536324274318,0.8504013873644366,0.5472037302772867,0.9175985783133532,0.6294620994876481,0.8515427145498675,0.7313462136472547,0.9215483146961453
0.38488460920524004,0.8674818005661737,0.5373447371910034,0.9315576197713311,0.6064399437060118,0.8665773831682626,0.7202710503215449,0.9314641705609767
0.356011008418587,0.8856971066883341,0.523416713029362,0.9368480026378408,0.5826736607676062,0.8839775551496316,0.7106792599602577,0.9367545534274867
0.3238955687645411,0.8944362046288408,0.5008338942403204,0.9451893719500973,0.5520738546701697,0.8946879126475389,0.698851262418454,0.9451426473449204
0.2941370230471468,0.9096258968031132,0.4895423088418349,0.9451893719500973,0.5339492969506865,0.9084392732863924,0.6893577940399687,0.9451893719500973
0.26510302745094994,0.9252591322689481,0.476156555782763,0.94890712083804,0.5126269755840416,0.9246908502995619,0.6802940291511388,0.94890712083804
0.23887614263883744,0.9377185076255284,0.461256890176312,0.9496333372505309,0.484088174398991,0.935743701626294,0.6688637315521987,0.9496333372505309
0.20926013192305093,0.9420936089785472,0.443093331968168,0.9512673241786354,0.4571032788070405,0.9410148603269831,0.6564802120336537,0.9512673241786354
0.1797056132092618,0.9539422735190684,0.428972968053792,0.95290131110674,0.4240776237159358,0.9522451833201697,0.6428083919507176,0.95290131110674
0.14989103023705366,0.958911567961045,0.4161969179964891,0.9543361383308713,0.3992874332617245,0.9592711508448998,0.6324162935268905,0.9543361383308713
0.1271704315864134,0.9701281053212354,0.4063683309229511,0.9562126713427319,0.3749240784083353,0.9703438550515481,0.6195218410846502,0.9562126713427319
0.11127481046935156,0.97731707832974,0.3896765892342773,0.9578466582708364,0.3482317952673275,0.97731707832974,0.5981301937077426,0.9578466582708364
0.09587439756567068,0.9814952904272363,0.3808922176326814,0.9578466582708364,0.32731392588098057,0.9814952904272363,0.5837318738175749,0.9578466582708364
0.08112456329721493,0.9850741977183082,0.3656098398502539,0.9578466582708364,0.29879595122768354,0.9858004141307991,0.5694147244872112,0.9578466582708364
0.0624187616850671,0.9876882242710364,0.3486429733780301,0.9578466582708364,0.27872347240891227,0.9884144406835274,0.5525011592004633,0.9578466582708364
0.0527067557502788,0.9912332884671571,0.33768729390294033,0.9580191910520648,0.2577168985662379,0.991959504879648,0.5362108347639001,0.9580819302452388
0.04364387353825475,0.9934119377046299,0.3260317972063192,0.9581446694384126,0.23619560807439813,0.9934119377046299,0.5232947900991297,0.9581446694384126
0.026945801157212696,0.9948364903885094,0.3147051079721328,0.9582074086315866,0.21434996498816591,0.9955627068010003,0.5048937974640143,0.9582074086315866
0.022372207054049995,0.9982088137874842,0.30360812370536483,0.9589963642372515,0.19256815925577508,0.9982088137874842,0.48532448483440316,0.9589963642372515
0.017828324803147902,0.999661246612466,0.29236638886378497,0.9589963642372515,0.16872098501080293,0.999661246612466,0.4560761835808532,0.9589963642372515
0.014569689695766117,0.999661246612466,0.2825614921655075,0.9589963642372515,0.14611983646677407,0.999661246612466,0.42639079768699784,0.9589963642372515
0.01215586680370124,0.999661246612466,0.2719721969207246,0.9590591034304256,0.12085736965627279,0.999661246612466,0.40278374027647484,0.9592473210099475
0.009082207153726006,1.0,0.2630753987295758,0.9591845818167736,0.09446270005031297,1.0,0.37750158939966627,0.9600001913280352
0.006346886593976428,1.0,0.25282945602647333,0.9597115527838294,0.060550607375652286,1.0,0.35118753847865974,0.9624093380903103
0.003908008694302017,1.0,0.24448121106444265,0.9617442643870605,0.04015504138703036,1.0,0.3234962111643608,0.9636264401822798
0.0023228986931677306,1.0,0.23709364405596953,0.963187265830062,0.018554266594538116,1.0,0.2867338043992576,0.9636891793754538
0.0008337876554930819,1.0,0.22592063820692543,0.9636264401822798,0.008486675357258269,1.0,0.2629227499421727,0.9636891793754538
0.00025025025025025025,1.0,0.20578688989951027,0.9651416122004357,0.0021569674015873798,1.0,0.23335939553678164,0.9651416122004357
0.0,1.0,0.14345166228111692,0.9978213507625272,8.613264427217915e-05,1.0,0.16415618430427906,0.9992737835875091
0.0,1.0,0.0,1.0,8.613264427217915e-05,1.0,8.613264427217915e-05,1.0
0.0,1.0,0.0,1.0,0.0,1.0,0.0,1.0


==> csv/time-aware_not-trained.csv <==
MiewID similarity BAKS,MiewID similarity BAUS,MiewID random BAKS,MiewID random BAUS,MD similarity BAKS,MD similarity BAUS,MD random BAKS,MD random BAUS
0.7338864637841377,0.0,0.8294986898173411,0.0,0.757272858256166,0.0,0.8647494641659382,0.0
0.7338864637841377,0.0,0.8294986898173411,0.0,0.757272858256166,0.0,0.8647494641659382,0.0
0.7338864637841377,0.0,0.8294986898173411,0.0,0.757272858256166,0.0,0.8647494641659382,0.0
0.7338864637841377,0.0,0.8294986898173411,0.0,0.757272858256166,0.0,0.8647494641659382,0.0
0.7338864637841377,0.0,0.8294986898173411,0.0,0.757272858256166,0.0,0.8647494641659382,0.0
0.7338864637841377,0.0,0.8294986898173411,0.0,0.757272858256166,0.0,0.8647494641659382,0.0
0.7338864637841377,0.0,0.8294986898173411,0.0,0.757272858256166,0.0,0.8647494641659382,0.0
0.7338864637841377,0.0,0.8294986898173411,0.0,0.757272858256166,0.0,0.8647494641659382,0.0
0.7338864637841377,0.0,0.8294986898173411,0.0,0.757272858256166,0.0,0.8647494641659382,0.0
0.7338864637841377,0.0,0.8294986898173411,0.0,0.757272858256166,0.0,0.8647494641659382,0.0
0.7338864637841377,0.0,0.8294986898173411,0.0,0.757272858256166,0.0,0.8647494641659382,0.0
0.7338864637841377,0.0,0.8294986898173411,0.0,0.757272858256166,0.0,0.8647494641659382,0.0
0.7338864637841377,0.0,0.8294986898173411,0.0,0.757272858256166,0.0,0.8647494641659382,0.0
0.7338864637841377,0.0,0.8294986898173411,0.0,0.757272858256166,0.0,0.8647494641659382,0.0
0.7338864637841377,0.0,0.8294986898173411,0.0,0.757272858256166,0.0,0.8647494641659382,0.0
0.7338864637841377,0.0,0.8294986898173411,0.0,0.757272858256166,0.0,0.8647494641659382,0.0
0.7338864637841377,0.0,0.8294986898173411,0.0,0.757272858256166,0.0,0.8647494641659382,0.0
0.7338864637841377,0.0,0.8294986898173411,0.0,0.757272858256166,0.0,0.8647494641659382,0.0
0.7338864637841377,0.0,0.8294986898173411,0.0,0.757272858256166,0.0,0.8647494641659382,0.0
0.7338864637841377,0.0,0.8294986898173411,0.0,0.757272858256166,0.0,0.8647494641659382,0.0
0.7338864637841377,0.0,0.8294986898173411,0.0,0.757272858256166,0.0,0.8647494641659382,0.0
0.7338864637841377,0.0,0.8294986898173411,0.0,0.757272858256166,0.0,0.8647494641659382,0.0
0.7338864637841377,0.0,0.8294986898173411,0.0,0.757272858256166,0.0,0.8647494641659382,0.0
0.7338864637841377,0.0,0.8294986898173411,0.0,0.757272858256166,0.0,0.8647494641659382,0.0
0.7338864637841377,0.0,0.8294986898173411,0.0,0.757272858256166,0.0,0.8647494641659382,0.0
0.7338864637841377,0.0,0.8294986898173411,0.0,0.757272858256166,0.0,0.8647494641659382,0.0
0.7338864637841377,0.0,0.8294986898173411,0.0,0.757272858256166,0.0,0.8647494641659382,0.0
0.7338864637841377,0.0,0.8294986898173411,0.0,0.757272858256166,0.0,0.8647494641659382,0.0
0.7338864637841377,0.0,0.8294986898173411,0.0,0.757272858256166,0.0,0.8647494641659382,0.0
0.7338864637841377,0.0,0.8294986898173411,0.0,0.757272858256166,0.0,0.8647494641659382,0.0
0.7338864637841377,0.0,0.8294986898173411,0.0,0.757272858256166,0.000496031746031746,0.8647494641659382,0.000496031746031746
0.7338864637841377,0.0,0.8294986898173411,0.0,0.757272858256166,0.0025851290760360197,0.8647494641659382,0.004303342134455264
0.7338864637841377,0.0,0.8294986898173411,0.0,0.757272858256166,0.004303342134455264,0.8647494641659382,0.0060215551928745085
0.7338864637841377,0.0,0.8294986898173411,0.0,0.757272858256166,0.0060215551928745085,0.8647494641659382,0.0060215551928745085
0.7338864637841377,0.0,0.8294986898173411,0.0,0.757272858256166,0.007739768251293753,0.8647494641659382,0.007739768251293753
0.7338864637841377,0.0,0.8294986898173411,0.0,0.757272858256166,0.008108908155317377,0.8647494641659382,0.008108908155317377
0.7338864637841377,0.0,0.8294986898173411,0.0,0.757272858256166,0.009400897819400065,0.8647494641659382,0.011119110877819307
0.7338864637841377,0.0,0.8294986898173411,0.0,0.757272858256166,0.014000773812313011,0.8647494641659382,0.018730242919543533
0.7338864637841377,0.0,0.8294986898173411,0.0,0.757272858256166,0.01956607526605487,0.8647494641659382,0.02300250138289336
0.7338864637841377,0.0,0.8294986898173411,0.0,0.757272858256166,0.02239170803654499,0.8647494641659382,0.024109921094964237
0.7338864637841377,0.0,0.8294986898173411,0.0,0.7556625522980339,0.0295918155147278,0.8647494641659382,0.0295918155147278
0.7338864637841377,0.0,0.8294986898173411,0.0,0.7556625522980339,0.041792617180643386,0.8647494641659382,0.04127703738550694
0.7338864637841377,0.0,0.8294986898173411,0.0,0.7554082934625393,0.059971257827681625,0.8647494641659382,0.05277513225101418
0.7338864637841377,0.0,0.8294986898173411,0.0,0.7554082934625393,0.07869588013659834,0.8647494641659382,0.07199578630596264
0.7338864637841377,0.0,0.8294986898173411,0.0,0.7554082934625393,0.0864994159829413,0.8617893429193719,0.08295431681992023
0.7338864637841377,0.0,0.8294986898173411,0.0,0.7532343804190611,0.09633601899528492,0.8617893429193719,0.09799820188970058
0.7338864637841377,0.0,0.8294986898173411,0.0,0.7500059133517817,0.11198203753539397,0.8613501685671542,0.11354592056964458
0.7338864637841377,0.0,0.8294986898173411,0.0,0.7498638275319465,0.128915395371421,0.8597398626090221,0.13143485978283623
0.7338864637841377,0.0,0.8294986898173411,0.0,0.7478551827315397,0.15105681022298925,0.8581138463488595,0.1567287776127568
0.7338864637841377,0.000496031746031746,0.8294986898173411,0.000496031746031746,0.7437014575072354,0.17339229346077456,0.8542285439565526,0.1797780664913338
0.7338864637841377,0.001800663187649489,0.8294986898173411,0.005854339452676047,0.740374904409515,0.18876672463532404,0.8519393835258745,0.19301016786574618
0.7329202802092584,0.006147096610530106,0.8294986898173411,0.009548457154747792,0.7346721400609434,0.2102970575254616,0.8503290775677425,0.21127725580632437
0.7313099742511264,0.014509373335581464,0.8294986898173411,0.02143661281899883,0.7304886993738794,0.2359676135990716,0.8485530048198028,0.2380180935452297
0.7291360612076482,0.03704556889314376,0.8294986898173411,0.03508098995812148,0.7281422535491727,0.259374058824444,0.8421631282611907,0.25966496003964884
0.7272036940578896,0.06142512498357202,0.827888383859209,0.0572392985509678,0.7208136214622013,0.3013317900240298,0.8418330952578904,0.3025695101237528
0.7259832516475159,0.08104683366879922,0.827888383859209,0.07787261877736319,0.7134066833385465,0.33748774527936654,0.8365466303032333,0.3349291746946878
0.725556460030793,0.10597630381311218,0.8270832308801429,0.1040745364013963,0.7089150699599264,0.37183403308475294,0.8322555207398201,0.36444805780818473
0.7205872933659068,0.14050891107728614,0.8253071581322032,0.1381917589872402,0.6998656936491224,0.4126202464787281,0.8269637554455597,0.40883827725509053
0.7147532660604177,0.18042602893601525,0.8235394555752912,0.1761352321575337,0.6961784310577658,0.4646625842210428,0.8228827734592691,0.46052131917704586
0.7124641056297398,0.2153499996574664,0.8225732720004121,0.20977886199838877,0.6847894661998506,0.4892462926680352,0.8157271736992363,0.48852116423481334
0.7019045726801926,0.2752312919849113,0.8184808136099724,0.274501111892967,0.6755022704163594,0.5318337343258737,0.8111071292241193,0.5313094986027382
0.6935848102028732,0.3195444915598948,0.8159232688529391,0.3165822865665478,0.6613808746885064,0.560088633296646,0.809971943241753,0.5616623452610345
0.6808164006524272,0.3902548248383801,0.8101549228672017,0.3913718293936153,0.647683282749295,0.5848544659161944,0.8014013169959973,0.5816458019672547
0.6701501808047738,0.44242665420466504,0.8078261329070973,0.44452188186820946,0.6324000025362394,0.613550154464809,0.7916714394899177,0.6082059975224786
0.655936663039489,0.5238589539405977,0.7998176536294652,0.5303037593803414,0.6168330132073513,0.6456979809089174,0.7858321979722938,0.6424835529633067
0.6314719460297101,0.5805083084019622,0.7859460911358487,0.5810126962112524,0.6063473229830397,0.6758699701318521,0.7771838219454327,0.6723761679844533
0.61386193640073,0.6479522187253869,0.7752437151295638,0.6443789719684783,0.5858931555084498,0.6993783387370627,0.7664908491041222,0.7001431876873955
0.5901107491432346,0.6866878033223073,0.7651440582268378,0.6822289957640507,0.5660183543856483,0.7220022056572254,0.7583306096612805,0.7235764524407656
0.572208383267855,0.7307711033733276,0.7492702329587946,0.7276973836944118,0.5366200796435319,0.7491560979703834,0.7444532565409586,0.7527382954849925
0.5535089199285709,0.7503084607080558,0.7393371150477875,0.7447660370274231,0.4782326756299263,0.7767496042114838,0.7275886821131102,0.7800184356389174
0.5275740856991676,0.7765113813958533,0.7197838535841279,0.7723659145534083,0.45651793740114055,0.7947684714557132,0.7065694921953548,0.7964198787330806
0.5011709430992554,0.7917944386216774,0.7081796633999997,0.789162913882255,0.43069680357333323,0.819407324329679,0.6942886617066287,0.8186645212347253
0.48390944078196746,0.8384671624038335,0.6801177186786082,0.8361150118661991,0.3994216367509984,0.8435193349313077,0.6740501694633924,0.8403845565277122
0.4521917473565689,0.8619985636559516,0.6597390716647681,0.8596090773954975,0.37548657546423114,0.8623924426462285,0.6456978440753842,0.8604125826018523
0.4329215805445932,0.890182901117436,0.6458061893440247,0.8890254937100287,0.3513459847019607,0.8852158920180123,0.6215715386232176,0.8823940225294762
0.41122203105071437,0.9179915235707984,0.6215619939321763,0.9167967804405711,0.3145274008182121,0.9001860678690145,0.5987189529156408,0.8973641983804782
0.39292094348411966,0.9296367551401284,0.6051543035453241,0.9271701083858472,0.28977410860317226,0.9169024249549537,0.5741238188294034,0.9128858123361905
0.37469099712432946,0.9493698315646449,0.5901604238170134,0.9482149132054255,0.26917283009425624,0.9334408115162688,0.5530666621642256,0.9306189420277325
0.34879705304670483,0.9635033792489516,0.5707646374201404,0.9635033792489516,0.24523549284899282,0.9426481087391169,0.5265002858670189,0.9426082839681094
0.3264662191927263,0.9668767716166512,0.5544672430252965,0.9681511642888934,0.2262527209723654,0.9601607798768672,0.497962230106761,0.9613555230070941
0.29609575991699005,0.977289924332935,0.5301185633488599,0.9785643170051772,0.1958642791098271,0.9756619863331654,0.46889513914628217,0.9768567294633922
0.2747178990061741,0.9808368180007964,0.5113034104882832,0.9797590601354041,0.16636432748666116,0.9864462442816654,0.4500937820666253,0.9864462442816654
0.22492700421872933,0.9856954400637195,0.48526599497455997,0.9869300079649541,0.1484427655132816,0.9921677363830858,0.4304651656892715,0.9921677363830858
0.199791546737232,0.988124751095181,0.4458641837210928,0.9893593189964157,0.1325402119928742,0.9934023042843204,0.3997223098446103,0.9934023042843204
0.17476912673118927,0.9917488052568698,0.4296197474602596,0.9905540621266425,0.10668555232253722,0.9984126984126984,0.37350131835221273,0.9984126984126984
0.13941992005051904,0.9953330346475507,0.40407231514749115,0.9953330346475507,0.09774958282007788,1.0,0.35161773891908155,1.0
0.11005327501852247,0.9964904420549582,0.36799666532133785,0.9953330346475507,0.0823565547458904,1.0,0.32663625084662257,1.0
0.08012907365271137,0.9964904420549582,0.34572527713118,0.9964904420549582,0.06661724863936984,1.0,0.2958168540497901,1.0
0.07278410314418275,1.0,0.3179401463732652,1.0,0.050365683374058445,1.0,0.2800281036399966,1.0
0.06036703755386872,1.0,0.29645030100263525,1.0,0.0455572919068924,1.0,0.26623617189116455,1.0
0.043166686198208896,1.0,0.2670998246871359,1.0,0.030263638569760807,1.0,0.24779833452196867,1.0
0.030190311200740488,1.0,0.24186343835063318,1.0,0.024686388298149797,1.0,0.22905644353607982,1.0
0.024479915564576026,1.0,0.20969177882283332,1.0,0.020200141712221342,1.0,0.21231310683260454,1.0
0.02064111063145113,1.0,0.1899562828911209,1.0,0.01628476302389346,1.0,0.14662260810224095,1.0
0.01892720160046893,1.0,0.1581485006711667,1.0,0.0158930669800235,1.0,0.11683991390714203,1.0
0.016224498897766226,1.0,0.14089244232509232,1.0,0.013177307742525133,1.0,0.08973417356967112,1.0
0.014092664092664095,1.0,0.08955263122034891,1.0,0.01187165426295861,1.0,0.0659472507209038,1.0
0.008108108108108109,1.0,0.05650842705602776,1.0,0.0051083692388040215,1.0,0.0354700618595686,1.0
0.0045045045045045045,1.0,0.035978111460582336,1.0,0.0036036036036036037,1.0,0.019260331326113066,1.0
0.0018018018018018018,1.0,0.011099277983071627,1.0,0.0018018018018018018,1.0,0.012998817682954576,1.0
0.0009009009009009009,1.0,0.003931203931203932,1.0,0.0009009009009009009,1.0,0.009911407737494694,1.0
0.0,1.0,0.0,1.0,0.0,1.0,0.0005222613918266092,1.0
0.0,1.0,0.0,1.0,0.0,1.0,0.0,1.0


==> csv/time-aware_trained.csv <==
MiewID similarity BAKS,MiewID similarity BAUS,MiewID random BAKS,MiewID random BAUS,MD similarity BAKS,MD similarity BAUS,MD random BAKS,MD random BAUS
0.607187162255521,0.0,0.7618726393067085,0.0,0.7257939580242079,0.0,0.8839994937677891,0.0
0.607187162255521,0.0,0.7618726393067085,0.0,0.7257939580242079,0.0,0.8839994937677891,0.0
0.607187162255521,0.0,0.7618726393067085,0.0,0.7257939580242079,0.0,0.8839994937677891,0.0
0.607187162255521,0.0,0.7618726393067085,0.0,0.7257939580242079,0.0,0.8839994937677891,0.0
0.607187162255521,0.0,0.7618726393067085,0.0,0.7257939580242079,0.0,0.8839994937677891,0.0
0.607187162255521,0.0,0.7618726393067085,0.0,0.7257939580242079,0.0,0.8839994937677891,0.0
0.607187162255521,0.0,0.7618726393067085,0.0,0.7257939580242079,0.0,0.8839994937677891,0.0
0.607187162255521,0.0,0.7618726393067085,0.0,0.7257939580242079,0.0,0.8839994937677891,0.0
0.607187162255521,0.0,0.7618726393067085,0.0,0.7257939580242079,0.0,0.8839994937677891,0.0
0.607187162255521,0.0,0.7618726393067085,0.0,0.7257939580242079,0.0,0.8839994937677891,0.0
0.607187162255521,0.0,0.7618726393067085,0.0,0.7257939580242079,0.0,0.8839994937677891,0.0
0.607187162255521,0.0,0.7618726393067085,0.0,0.7257939580242079,0.0,0.8839994937677891,0.0
0.607187162255521,0.0,0.7618726393067085,0.0,0.7257939580242079,0.0,0.8839994937677891,0.0
0.607187162255521,0.0,0.7618726393067085,0.0,0.7257939580242079,0.0,0.8839994937677891,0.0
0.607187162255521,0.0,0.7618726393067085,0.0,0.7257939580242079,0.0,0.8839994937677891,0.0
0.607187162255521,0.0,0.7618726393067085,0.0,0.7257939580242079,0.0,0.8839994937677891,0.0
0.607187162255521,0.0,0.7618726393067085,0.0,0.7257939580242079,0.0030303030303030307,0.8839994937677891,0.0030303030303030307
0.607187162255521,0.0,0.7618726393067085,0.0,0.7257939580242079,0.01363636363636364,0.8839994937677891,0.01363636363636364
0.607187162255521,0.0,0.7618726393067085,0.0,0.7257939580242079,0.024975570732126365,0.8839994937677891,0.024975570732126365
0.607187162255521,0.0,0.7618726393067085,0.0,0.7257939580242079,0.027647459483151397,0.8839994937677891,0.027647459483151397
0.607187162255521,0.0,0.7618726393067085,0.0,0.7257939580242079,0.0284479352836272,0.8839994937677891,0.028405035240727156
0.607187162255521,0.0,0.7618726393067085,0.0,0.7257939580242079,0.029101917187609103,0.8839994937677891,0.03083040751904061
0.607187162255521,0.0,0.7618726393067085,0.0,0.7257939580242079,0.0307107589718584,0.8839994937677891,0.03464981402983929
0.607187162255521,0.0,0.7618726393067085,0.0,0.7257939580242079,0.03198693591688722,0.8839994937677891,0.03700088653505779
0.607187162255521,0.0,0.7618726393067085,0.0,0.7257939580242079,0.03296027405631816,0.8839994937677891,0.039324314259872435
0.607187162255521,0.0,0.7618726393067085,0.0,0.7257939580242079,0.03368947545437144,0.8839994937677891,0.04159514418484836
0.607187162255521,0.0,0.7618726393067085,0.0,0.7257939580242079,0.03615718825216928,0.8839994937677891,0.04872811047142909
0.607187162255521,0.0,0.7618726393067085,0.0,0.7257939580242079,0.03984488520525826,0.8839994937677891,0.05308474362414481
0.607187162255521,0.0,0.7618726393067085,0.0,0.7257939580242079,0.04275143036366047,0.8839994937677891,0.057386423412975764
0.607187162255521,0.0,0.7618726393067085,0.0,0.7257939580242079,0.04915285969510724,0.8839994937677891,0.06667583785447447
0.607187162255521,0.0,0.7618726393067085,0.0,0.7256699500877,0.05602282805755188,0.8839994937677891,0.07417553867282947
0.607187162255521,0.0,0.7618726393067085,0.0,0.7256699500877,0.06710813176981086,0.8839994937677891,0.08841386272117234
0.607187162255521,0.0,0.7618726393067085,0.0,0.7256699500877,0.07946577668837607,0.8839994937677891,0.1048436793267989
0.607187162255521,0.00040257648953301127,0.7618726393067085,0.00040257648953301127,0.7256699500877,0.09618011185662172,0.8839994937677891,0.12341918280122566
0.607187162255521,0.00040257648953301127,0.7618726393067085,0.00040257648953301127,0.7256699500877,0.10304636733793036,0.8839994937677891,0.13236013562577384
0.607187162255521,0.00040257648953301127,0.7618726393067085,0.00040257648953301127,0.7256699500877,0.11046418322075781,0.8839994937677891,0.14056760342048555
0.607187162255521,0.00040257648953301127,0.7618726393067085,0.00040257648953301127,0.7256699500877,0.1292743037556345,0.8832656974714929,0.16136825000705854
0.607187162255521,0.00040257648953301127,0.7618726393067085,0.00040257648953301127,0.7256699500877,0.1537961981614797,0.8832656974714929,0.18197508167763946
0.607187162255521,0.00040257648953301127,0.7618726393067085,0.00040257648953301127,0.7230657834210333,0.1793602297455359,0.8832656974714929,0.20616282634738728
0.607187162255521,0.00040257648953301127,0.7618726393067085,0.00040257648953301127,0.7225102278654777,0.20011251746742062,0.8832656974714929,0.22648027351327873
0.607187162255521,0.0005510139895330112,0.7618726393067085,0.0004859098228663446,0.7225102278654777,0.22849681793391916,0.8832656974714929,0.2533618091688504
0.607187162255521,0.0005510139895330112,0.7618726393067085,0.0004859098228663446,0.7187275181170422,0.2544251369523416,0.8810434752492706,0.279958712370441
0.607187162255521,0.002066213317232339,0.7618726393067085,0.0022462071897813587,0.71850529589482,0.2779987879090836,0.8801545863603817,0.30050591640143315
0.607187162255521,0.004324993421280985,0.7618726393067085,0.004570091460496671,0.7116687746651537,0.3078129889799211,0.8799542658475613,0.3299799874858077
0.607187162255521,0.004790453124172753,0.7618726393067085,0.00503555116338844,0.696072815069194,0.3363583130403553,0.8799542658475613,0.3561316589624148
0.6068151384459973,0.006525097734430969,0.7615006154971847,0.006959909000210359,0.6931240971204761,0.3660422208514615,0.8772405455027926,0.3864789232503012
0.6068151384459973,0.009476007431039187,0.7615006154971847,0.011721532638520916,0.6897638820667126,0.39327875045354754,0.8767197121694591,0.41263648552228166
0.6068151384459973,0.01847840103303919,0.7615006154971847,0.017702124935555664,0.6887638820667127,0.4316962732771947,0.8753863788361258,0.4525753700192945
0.605522855739904,0.022167138570024985,0.7615006154971847,0.02271120879288777,0.6858009191037496,0.45744529630739134,0.8741043275540745,0.48015150405036383
0.605522855739904,0.032063160731154394,0.761025251740571,0.032701768769143234,0.6824778344263303,0.48220057193040944,0.8729932164429633,0.5067122012040355
0.6053965931136414,0.048320791722815136,0.7609210850739042,0.04856854061994483,0.6785732300701129,0.5024229324958047,0.8713193813175154,0.5276733590059062
0.6051135596148821,0.06965916858623313,0.7588964267257166,0.06917533423683812,0.6679595168344239,0.5218586621733128,0.8707292492273834,0.5474219021163481
0.6051135596148821,0.08716122602410463,0.7587701640994539,0.08641128861512833,0.6645856532932811,0.5485605787295369,0.8615644669890123,0.5750114513665551
0.6045808891603366,0.11372958630845388,0.7434729613022512,0.11090886433448872,0.649981856589686,0.5731832114851797,0.8528224408326718,0.6001894111481131
0.6021673235033235,0.14472527493779416,0.7416102057222577,0.14272160142505022,0.6449734948237638,0.5936359016281703,0.8497411063964986,0.6214268750392641
0.6011604590639993,0.17875606037208214,0.7402468835046007,0.1770123031938822,0.6415659194056037,0.615347369717735,0.8483342963606563,0.6460252769300848
0.6006022900078464,0.21699519629140696,0.7394866604913535,0.21519667476199192,0.6388300996697839,0.6354242898340069,0.8432264528153128,0.6654651720903623
0.5997941000920589,0.25973798926659025,0.7387971086677291,0.2570048264473555,0.632314058624509,0.6484009445759501,0.8397170002103459,0.6782570818325397
0.5983179709344781,0.31626856747246845,0.7363028348096033,0.3168636336518331,0.6286477439803718,0.6656545671089086,0.830756794757197,0.6907341416270115
0.5724712985656284,0.3565116812856919,0.7339793874456538,0.3582363212684813,0.6252260743268473,0.6876555763524445,0.8301022195310493,0.7129324281002093
0.5597423711870034,0.42551663796922706,0.7317556143549453,0.4255698700211033,0.6219323847428352,0.7062242261526951,0.8214093431869632,0.732900305710825
0.5560897755462657,0.4816222869130258,0.7224949288039372,0.482739356038548,0.6206180889728942,0.7244487563074421,0.8175099663541187,0.7487903767446454
0.5379929635973872,0.527145837801415,0.7185772769455223,0.528325050042953,0.6122252596546617,0.7369360877351431,0.81462234322456,0.7608224827616527
0.5290150834543031,0.5721874153816513,0.7136458329305276,0.5719234922808838,0.607682884094141,0.7466207377522739,0.8066164781219207,0.7705644718130834
0.512081634160278,0.6046280605074953,0.7078314343754536,0.6068496841745015,0.5858001586737697,0.7582382592093863,0.8010140493877715,0.7821276889699007
0.485442079433081,0.6361826079577634,0.6936051408623657,0.6376560870142307,0.580047264614424,0.7686575139249868,0.7959749426984634,0.792358398880256
0.4618179349470413,0.6579995859221476,0.6758731207450129,0.6574893796836618,0.5732925656470234,0.7842043068861907,0.7912948759014612,0.80577863600488
0.4534190133601157,0.6786388114695346,0.6671697819131458,0.6772435369682218,0.5669371570671524,0.7951259917201267,0.7894093251096602,0.8155520626353435
0.43532163330961077,0.695938211573513,0.6499811493931121,0.6954342555560068,0.5619066662268498,0.8032741089500025,0.786614521906591,0.8235954197243784
0.42149842517440655,0.7136438697528998,0.6412413734408998,0.7128256854799889,0.5515209577497435,0.8161276821707215,0.7784881596189384,0.8372938866659224
0.3929603539771205,0.7244782960708002,0.6244790887101304,0.7252551097164165,0.545556425561253,0.8292848233950126,0.7549868166518695,0.8494418697872911
0.37026631102224083,0.7346202378751313,0.6115298177816699,0.7348474017604092,0.5297648710834931,0.8368426539969849,0.7474862809687903,0.8572904275393066
0.3568390981141811,0.7446295505960632,0.593025659897027,0.745284611392614,0.5235410392229005,0.843781247667973,0.7413512776059642,0.8636590954140834
0.33733616871457833,0.7596111122684341,0.5498449086268232,0.7603765392332259,0.5104685397391107,0.8553393233077609,0.7319298618987623,0.8745380846765486
0.32309968200833356,0.7725120938675497,0.5323396307132793,0.7732213549188823,0.5039785750480371,0.8641451840255764,0.7270925741118778,0.8826563474054406
0.28083106870519403,0.7868424827940941,0.5090433521896821,0.7864643315335899,0.49957478106487135,0.8720250220366741,0.7213504281902963,0.8904146175003936
0.26951703085385775,0.8041260049844392,0.4943623971954844,0.8034314129947808,0.48822381460301784,0.8784999739946736,0.7140695769422664,0.8968699418675928
0.25593265175662583,0.8183268463910321,0.47872504655741754,0.8186385025850414,0.4814632345912502,0.8860663988892373,0.705676378518826,0.9024801665037501
0.23729546686490469,0.8352569923752062,0.4544785708202663,0.8346784726790396,0.4783069315002919,0.8941202114921328,0.6973487640814166,0.9073169688559952
0.2157195486634825,0.8510155502611528,0.43534086137233824,0.8505041565144649,0.46786031232842956,0.9056453535620163,0.6849918052174013,0.9170529944330214
0.19311580235005876,0.8686461645237965,0.421814187786441,0.8683904676504525,0.4570215762250765,0.9152920865058212,0.6723085994595989,0.9228813579237819
0.17531296788240577,0.8819623385868965,0.3958595972407179,0.8820223986469568,0.4509739947221612,0.9189061063409785,0.6647937609248509,0.9245345934452138
0.15623627238565865,0.9042512562433777,0.3647972668553028,0.9055993958268114,0.4458510876486493,0.9228524775126421,0.6558959230195118,0.9270958570441615
0.13605053391016092,0.9277376549244584,0.34464581876086964,0.927337254524058,0.43620841456370113,0.9267887208060284,0.6371613437821737,0.9296717616707076
0.11947223272172869,0.9441641090715006,0.3239049159890662,0.9441049590123506,0.42682788166880337,0.9335443492151764,0.625750539070269,0.9342850516630076
0.10773049131088447,0.9604627639810372,0.302529672262512,0.9613636648819383,0.40051149678784154,0.9392676954507949,0.6195597740013596,0.9393016540030276
0.09771914731214126,0.973161876386032,0.26564715481169815,0.9738154711572738,0.39111975743597993,0.9444271038287076,0.5988296289410734,0.9442650790588397
0.08870810272649991,0.9796801593749032,0.23611439653179608,0.9796801593749032,0.3839868502797672,0.9478836285305204,0.5691734323700848,0.947734516570263
0.07425209632996932,0.986581766864746,0.21436347532549505,0.986581766864746,0.3740777026622615,0.9493751479170017,0.5418653664199411,0.9490268584510652
0.06333559944573051,0.992795627784489,0.189708386956949,0.992795627784489,0.35671438319920284,0.9496873657576613,0.5143264337065063,0.949439176391825
0.055643797240319426,0.9948343301284468,0.16846526197348463,0.9961415196709305,0.3367540783682415,0.9506397651627462,0.4903007278354181,0.9505417259470598
0.048206911582667634,0.9973427208721316,0.14653387206533952,0.9973427208721316,0.32248203465441366,0.9508358435941187,0.45136529693156185,0.9507378043784324
0.04019780506045626,0.999999999999999,0.12390270160817878,0.999999999999999,0.306833916345005,0.9514907982776566,0.4262034732733257,0.9514907982776566
0.03248524478993228,0.999999999999999,0.10219216194249797,0.999999999999999,0.29095917723815906,0.9517088169739361,0.3860377547460119,0.9517088169739361
0.02501176485551486,0.999999999999999,0.07609337179708484,0.999999999999999,0.2665208573814925,0.9525561069388732,0.36194527560925044,0.9525561069388732
0.018128052503052505,0.999999999999999,0.05525400667756178,0.999999999999999,0.24544360382188,0.952708258708672,0.3215784373843699,0.9526102194929859
0.013477516407203906,0.999999999999999,0.03827335590969664,0.999999999999999,0.22027108187138422,0.9540711249534769,0.29036991200479817,0.9539730857377906
0.007125686813186813,0.999999999999999,0.023711304357977747,0.999999999999999,0.1983938922207571,0.9557865990218922,0.25300585406590465,0.9557865990218922
0.003248848951973952,0.999999999999999,0.007937739698324377,0.999999999999999,0.16422625761335433,0.9575080148609549,0.2233508655763227,0.9575080148609549
0.000744047619047619,0.999999999999999,0.0037333543192918186,0.999999999999999,0.12839033940596437,0.9947548366666004,0.18563772955799518,0.9947548366666004
0.0,0.999999999999999,0.0010063721001221002,0.999999999999999,0.09973070024733328,0.999999999999999,0.1463379464309271,0.999999999999999
0.0,0.999999999999999,0.0,0.999999999999999,0.05001966634023084,0.999999999999999,0.06616890031078539,0.999999999999999
0.0,0.999999999999999,0.0,0.999999999999999,0.0,0.999999999999999,0.0,0.999999999999999

